Free-Space Optical Communication-Driven NMPC Framework for Multi-Rotor Aerial Vehicles in Structured Inspection Scenarios

This paper introduces a Nonlinear Model Predictive Control (NMPC) framework for communication-aware motion planning of Multi-Rotor Aerial Vehicles (MRAVs) using Free-Space Optical (FSO) links. The scenario involves MRAVs equipped with body-fixed optical transmitters and Unmanned Ground Vehicles (UGVs) acting as mobile relays, each outfitted with fixed conical Field-of-View (FoV) receivers. The controller integrates optical connectivity constraints into the NMPC formulation to ensure beam alignment and minimum link quality, while also enabling UGV tracking and obstacle avoidance. The method supports both coplanar and tilted MRAV configurations. MATLAB simulations demonstrate its feasibility and effectiveness.

==> matlabPlots/constraints/I_rx_scope.txt <==
0.000000 1.000000
0.200000 1.000000
0.400000 1.000000
0.600000 1.000000
0.800000 1.000000
1.000000 1.000000
1.200000 1.000000
1.400000 1.000000
1.600000 1.000000
1.800000 1.000000
2.000000 1.000000
2.200000 1.000000
2.400000 1.000000
2.600000 1.000000
2.800000 1.000000
3.000000 1.000000
3.200000 1.000000
3.400000 1.000000
3.600000 1.000000
3.800000 1.000000
4.000000 1.000000
4.200000 1.000000
4.400000 1.000000
4.600000 1.000000
4.800000 1.000000
5.000000 1.000000
5.200000 1.000000
5.400000 1.000000
5.600000 1.000000
5.800000 1.000000
6.000000 1.000000
6.200000 1.000000
6.400000 1.000000
6.600000 1.000000
6.800000 1.000000
7.000000 1.000000
7.200000 1.000000
7.400000 1.000000
7.600000 1.000000
7.800000 1.000000
8.000000 1.000000
8.200000 1.000000
8.400000 1.000000
8.600000 1.000000
8.800000 1.000000
9.000000 1.000000
9.200000 1.000000
9.400000 1.000000
9.600000 1.000000
9.800000 1.000000
10.000000 1.000000
10.200000 1.000000
10.400000 1.000000
10.600000 1.000000
10.800000 1.000000
11.000000 1.000000
11.200000 1.000000
11.400000 1.000000
11.600000 1.000000
11.800000 1.000000
12.000000 1.000000
12.200000 1.000000
12.400000 1.000000
12.600000 1.000000
12.800000 1.000000
13.000000 1.000000
13.200000 1.000000
13.400000 1.000000
13.600000 1.000000
13.800000 1.000000
14.000000 1.000000
14.200000 1.000000
14.400000 1.000000
14.600000 1.000000
14.800000 1.000000
15.000000 1.000000
15.200000 1.000000
15.400000 1.000000
15.600000 1.000000
15.800000 1.000000
16.000000 1.000000
16.200000 1.000000
16.400000 1.000000
16.600000 1.000000
16.800000 1.000000
17.000000 1.000000
17.200000 1.000000
17.400000 1.000000
17.600000 1.000000
17.800000 1.000000
18.000000 1.000000
18.200000 1.000000
18.400000 1.000000
18.600000 1.000000
18.800000 1.000000
19.000000 1.000000
19.200000 1.000000
19.400000 1.000000
19.600000 1.000000
19.800000 1.000000
20.000000 1.000000
20.200000 1.000000
20.400000 1.000000
20.600000 1.000000
20.800000 1.000000
21.000000 1.000000
21.200000 1.000000
21.400000 1.000000
21.600000 1.000000
21.800000 1.000000
22.000000 1.000000
22.200000 1.000000
22.400000 1.000000
22.600000 1.000000
22.800000 1.000000
23.000000 1.000000
23.200000 1.000000
23.400000 1.000000
23.600000 1.000000
23.800000 1.000000
24.000000 1.000000
24.200000 1.000000
24.400000 1.000000
24.600000 1.000000
24.800000 1.000000
25.000000 1.000000
25.200000 1.000000
25.400000 1.000000
25.600000 1.000000
25.800000 1.000000
26.000000 1.000000


==> matlabPlots/constraints/I_scope.txt <==
0.000000 1.000000
0.200000 1.000000
0.400000 1.000000
0.600000 1.000000
0.800000 1.000000
1.000000 1.000000
1.200000 1.000000
1.400000 1.000000
1.600000 1.000000
1.800000 1.000000
2.000000 1.000000
2.200000 1.000000
2.400000 1.000000
2.600000 1.000000
2.800000 1.000000
3.000000 1.000000
3.200000 1.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 1.000000
5.400000 1.000000
5.600000 1.000000
5.800000 1.000000
6.000000 1.000000
6.200000 1.000000
6.400000 1.000000
6.600000 1.000000
6.800000 1.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 1.000000
8.200000 1.000000
8.400000 1.000000
8.600000 1.000000
8.800000 1.000000
9.000000 1.000000
9.200000 1.000000
9.400000 1.000000
9.600000 1.000000
9.800000 1.000000
10.000000 1.000000
10.200000 1.000000
10.400000 1.000000
10.600000 1.000000
10.800000 1.000000
11.000000 1.000000
11.200000 1.000000
11.400000 1.000000
11.600000 1.000000
11.800000 1.000000
12.000000 1.000000
12.200000 1.000000
12.400000 1.000000
12.600000 1.000000
12.800000 1.000000
13.000000 1.000000
13.200000 1.000000
13.400000 1.000000
13.600000 1.000000
13.800000 1.000000
14.000000 1.000000
14.200000 1.000000
14.400000 1.000000
14.600000 1.000000
14.800000 1.000000
15.000000 1.000000
15.200000 1.000000
15.400000 1.000000
15.600000 1.000000
15.800000 1.000000
16.000000 1.000000
16.200000 1.000000
16.400000 1.000000
16.600000 1.000000
16.800000 1.000000
17.000000 1.000000
17.200000 1.000000
17.400000 1.000000
17.600000 1.000000
17.800000 1.000000
18.000000 1.000000
18.200000 1.000000
18.400000 1.000000
18.600000 1.000000
18.800000 1.000000
19.000000 1.000000
19.200000 1.000000
19.400000 1.000000
19.600000 1.000000
19.800000 1.000000
20.000000 1.000000
20.200000 1.000000
20.400000 1.000000
20.600000 1.000000
20.800000 1.000000
21.000000 1.000000
21.200000 1.000000
21.400000 1.000000
21.600000 1.000000
21.800000 1.000000
22.000000 1.000000
22.200000 1.000000
22.400000 1.000000
22.600000 1.000000
22.800000 1.000000
23.000000 1.000000
23.200000 1.000000
23.400000 1.000000
23.600000 1.000000
23.800000 1.000000
24.000000 1.000000
24.200000 1.000000
24.400000 1.000000
24.600000 1.000000
24.800000 1.000000
25.000000 1.000000
25.200000 1.000000
25.400000 1.000000
25.600000 1.000000
25.800000 1.000000
26.000000 1.000000


==> matlabPlots/constraints/I_tx_scope.txt <==
0.000000 1.000000
0.200000 1.000000
0.400000 1.000000
0.600000 1.000000
0.800000 1.000000
1.000000 1.000000
1.200000 1.000000
1.400000 1.000000
1.600000 1.000000
1.800000 1.000000
2.000000 1.000000
2.200000 1.000000
2.400000 1.000000
2.600000 1.000000
2.800000 1.000000
3.000000 1.000000
3.200000 1.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 1.000000
5.400000 1.000000
5.600000 1.000000
5.800000 1.000000
6.000000 1.000000
6.200000 1.000000
6.400000 1.000000
6.600000 1.000000
6.800000 1.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 1.000000
8.200000 1.000000
8.400000 1.000000
8.600000 1.000000
8.800000 1.000000
9.000000 1.000000
9.200000 1.000000
9.400000 1.000000
9.600000 1.000000
9.800000 1.000000
10.000000 1.000000
10.200000 1.000000
10.400000 1.000000
10.600000 1.000000
10.800000 1.000000
11.000000 1.000000
11.200000 1.000000
11.400000 1.000000
11.600000 1.000000
11.800000 1.000000
12.000000 1.000000
12.200000 1.000000
12.400000 1.000000
12.600000 1.000000
12.800000 1.000000
13.000000 1.000000
13.200000 1.000000
13.400000 1.000000
13.600000 1.000000
13.800000 1.000000
14.000000 1.000000
14.200000 1.000000
14.400000 1.000000
14.600000 1.000000
14.800000 1.000000
15.000000 1.000000
15.200000 1.000000
15.400000 1.000000
15.600000 1.000000
15.800000 1.000000
16.000000 1.000000
16.200000 1.000000
16.400000 1.000000
16.600000 1.000000
16.800000 1.000000
17.000000 1.000000
17.200000 1.000000
17.400000 1.000000
17.600000 1.000000
17.800000 1.000000
18.000000 1.000000
18.200000 1.000000
18.400000 1.000000
18.600000 1.000000
18.800000 1.000000
19.000000 1.000000
19.200000 1.000000
19.400000 1.000000
19.600000 1.000000
19.800000 1.000000
20.000000 1.000000
20.200000 1.000000
20.400000 1.000000
20.600000 1.000000
20.800000 1.000000
21.000000 1.000000
21.200000 1.000000
21.400000 1.000000
21.600000 1.000000
21.800000 1.000000
22.000000 1.000000
22.200000 1.000000
22.400000 1.000000
22.600000 1.000000
22.800000 1.000000
23.000000 1.000000
23.200000 1.000000
23.400000 1.000000
23.600000 1.000000
23.800000 1.000000
24.000000 1.000000
24.200000 1.000000
24.400000 1.000000
24.600000 1.000000
24.800000 1.000000
25.000000 1.000000
25.200000 1.000000
25.400000 1.000000
25.600000 1.000000
25.800000 1.000000
26.000000 1.000000


==> matlabPlots/constraints/a_d_scope_x.txt <==
0.000000 0.000000
0.200000 0.300741
0.400000 0.539259
0.600000 0.720000
0.800000 0.847407
1.000000 0.925926
1.200000 0.960000
1.400000 0.954074
1.600000 0.912593
1.800000 0.840000
2.000000 0.740741
2.200000 0.619259
2.400000 0.480000
2.600000 0.327407
2.800000 0.165926
3.000000 0.000000
3.200000 -0.165926
3.400000 -0.327407
3.600000 -0.480000
3.800000 -0.619259
4.000000 -0.740741
4.200000 -0.840000
4.400000 -0.912593
4.600000 -0.954074
4.800000 -0.960000
5.000000 -0.925926
5.200000 -0.847407
5.400000 -0.720000
5.600000 -0.539259
5.800000 -0.300741
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 -0.300741
12.400000 -0.539259
12.600000 -0.720000
12.800000 -0.847407
13.000000 -0.925926
13.200000 -0.960000
13.400000 -0.954074
13.600000 -0.912593
13.800000 -0.840000
14.000000 -0.740741
14.200000 -0.619259
14.400000 -0.480000
14.600000 -0.327407
14.800000 -0.165926
15.000000 0.000000
15.200000 0.165926
15.400000 0.327407
15.600000 0.480000
15.800000 0.619259
16.000000 0.740741
16.200000 0.840000
16.400000 0.912593
16.600000 0.954074
16.800000 0.960000
17.000000 0.925926
17.200000 0.847407
17.400000 0.720000
17.600000 0.539259
17.800000 0.300741
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/a_d_scope_y.txt <==
0.000000 0.000000
0.200000 0.000000
0.400000 0.000000
0.600000 0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.300741
6.400000 0.539259
6.600000 0.720000
6.800000 0.847407
7.000000 0.925926
7.200000 0.960000
7.400000 0.954074
7.600000 0.912593
7.800000 0.840000
8.000000 0.740741
8.200000 0.619259
8.400000 0.480000
8.600000 0.327407
8.800000 0.165926
9.000000 0.000000
9.200000 -0.165926
9.400000 -0.327407
9.600000 -0.480000
9.800000 -0.619259
10.000000 -0.740741
10.200000 -0.840000
10.400000 -0.912593
10.600000 -0.954074
10.800000 -0.960000
11.000000 -0.925926
11.200000 -0.847407
11.400000 -0.720000
11.600000 -0.539259
11.800000 -0.300741
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 -0.300741
18.400000 -0.539259
18.600000 -0.720000
18.800000 -0.847407
19.000000 -0.925926
19.200000 -0.960000
19.400000 -0.954074
19.600000 -0.912593
19.800000 -0.840000
20.000000 -0.740741
20.200000 -0.619259
20.400000 -0.480000
20.600000 -0.327407
20.800000 -0.165926
21.000000 0.000000
21.200000 0.165926
21.400000 0.327407
21.600000 0.480000
21.800000 0.619259
22.000000 0.740741
22.200000 0.840000
22.400000 0.912593
22.600000 0.954074
22.800000 0.960000
23.000000 0.925926
23.200000 0.847407
23.400000 0.720000
23.600000 0.539259
23.800000 0.300741
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/a_d_scope_z.txt <==
0.000000 0.000000
0.200000 0.000000
0.400000 0.000000
0.600000 0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/acc_scope_x.txt <==
0.000000 -0.000000
0.200000 0.047538
0.400000 0.459430
0.600000 0.791769
0.800000 0.882041
1.000000 0.909239
1.200000 0.974939
1.400000 0.978555
1.600000 0.948096
1.800000 0.894042
2.000000 0.814481
2.200000 0.653488
2.400000 0.523564
2.600000 0.448661
2.800000 0.191792
3.000000 0.056179
3.200000 -0.140812
3.400000 -0.277135
3.600000 -0.466848
3.800000 -0.612212
4.000000 -0.685715
4.200000 -0.832601
4.400000 -0.883677
4.600000 -0.831427
4.800000 -0.999888
5.000000 -0.951282
5.200000 -0.915204
5.400000 -0.745427
5.600000 -0.570099
5.800000 -0.313472
6.000000 -0.007573
6.200000 0.037022
6.400000 -0.063039
6.600000 0.008995
6.800000 0.016905
7.000000 0.092453
7.200000 0.068499
7.400000 0.078413
7.600000 0.001678
7.800000 -0.047407
8.000000 -0.030830
8.200000 -0.016479
8.400000 -0.002891
8.600000 0.002331
8.800000 0.017250
9.000000 0.022735
9.200000 0.019893
9.400000 0.017508
9.600000 0.005025
9.800000 -0.012974
10.000000 -0.026982
10.200000 -0.079780
10.400000 -0.108524
10.600000 -0.029438
10.800000 -0.029549
11.000000 -0.053555
11.200000 -0.049247
11.400000 -0.048773
11.600000 -0.047291
11.800000 -0.040370
12.000000 -0.021483
12.200000 -0.333408
12.400000 -0.569174
12.600000 -0.729129
12.800000 -0.856857
13.000000 -0.932147
13.200000 -0.970932
13.400000 -0.966117
13.600000 -0.911851
13.800000 -0.845525
14.000000 -0.749259
14.200000 -0.631495
14.400000 -0.491261
14.600000 -0.330723
14.800000 -0.171394
15.000000 0.000227
15.200000 0.164176
15.400000 0.323380
15.600000 0.478288
15.800000 0.616699
16.000000 0.737584
16.200000 0.835293
16.400000 0.907025
16.600000 0.949069
16.800000 0.952996
17.000000 0.920354
17.200000 0.842600
17.400000 0.722115
17.600000 0.541233
17.800000 0.319385
18.000000 0.000860
18.200000 -0.021395
18.400000 0.006677
18.600000 0.003908
18.800000 -0.002580
19.000000 -0.001711
19.200000 0.000108
19.400000 0.001752
19.600000 -0.080250
19.800000 -0.040522
20.000000 -0.072964
20.200000 -0.079165
20.400000 -0.137048
20.600000 0.002587
20.800000 0.055642
21.000000 0.072078
21.200000 0.058131
21.400000 0.069041
21.600000 0.046973
21.800000 0.014529
22.000000 0.009214
22.200000 0.006776
22.400000 0.016627
22.600000 0.014441
22.800000 0.000446
23.000000 -0.002524
23.200000 0.004456
23.400000 0.027441
23.600000 0.018607
23.800000 -0.003140
24.000000 -0.005240
24.200000 0.004925
24.400000 0.005421
24.600000 0.010705
24.800000 0.003171
25.000000 0.004087
25.200000 0.004587
25.400000 0.011968
25.600000 0.010515
25.800000 0.004268
26.000000 0.003657


==> matlabPlots/constraints/acc_scope_y.txt <==
0.000000 0.000000
0.200000 -0.035812
0.400000 0.137370
0.600000 0.038053
0.800000 -0.127171
1.000000 -0.000817
1.200000 -0.047944
1.400000 -0.037409
1.600000 0.010516
1.800000 0.022976
2.000000 0.020918
2.200000 0.015816
2.400000 0.017319
2.600000 0.015010
2.800000 -0.017852
3.000000 -0.034087
3.200000 -0.082898
3.400000 -0.042455
3.600000 -0.024815
3.800000 -0.115956
4.000000 -0.130577
4.200000 -0.039719
4.400000 -0.020479
4.600000 0.158586
4.800000 0.187736
5.000000 0.064833
5.200000 -0.018364
5.400000 -0.019221
5.600000 0.008963
5.800000 0.006244
6.000000 0.002795
6.200000 0.254144
6.400000 0.470138
6.600000 0.674898
6.800000 0.798682
7.000000 0.894567
7.200000 0.937244
7.400000 0.834260
7.600000 0.796862
7.800000 0.690772
8.000000 0.732705
8.200000 0.710708
8.400000 0.616876
8.600000 0.380144
8.800000 0.216090
9.000000 0.046267
9.200000 -0.097893
9.400000 -0.266381
9.600000 -0.445803
9.800000 -0.592263
10.000000 -0.720132
10.200000 -0.801534
10.400000 -0.882048
10.600000 -0.935914
10.800000 -0.944172
11.000000 -0.882025
11.200000 -0.749211
11.400000 -0.626689
11.600000 -0.399933
11.800000 -0.207343
12.000000 0.042512
12.200000 -0.034101
12.400000 -0.041116
12.600000 -0.021367
12.800000 -0.016587
13.000000 -0.017722
13.200000 -0.030018
13.400000 -0.026250
13.600000 -0.015571
13.800000 -0.011138
14.000000 -0.008338
14.200000 -0.013251
14.400000 -0.013230
14.600000 -0.004113
14.800000 -0.004094
15.000000 -0.004557
15.200000 -0.007163
15.400000 -0.005632
15.600000 -0.003080
15.800000 -0.002729
16.000000 -0.004553
16.200000 -0.000767
16.400000 -0.000507
16.600000 -0.001088
16.800000 0.000736
17.000000 0.001464
17.200000 0.002238
17.400000 -0.004486
17.600000 0.000408
17.800000 -0.013928
18.000000 0.002311
18.200000 -0.281478
18.400000 -0.542180
18.600000 -0.721758
18.800000 -0.844866
19.000000 -0.924929
19.200000 -0.960246
19.400000 -0.954181
19.600000 -0.720664
19.800000 -0.637917
20.000000 -0.425624
20.200000 -0.417359
20.400000 -0.257984
20.600000 -0.268557
20.800000 -0.250763
21.000000 -0.166892
21.200000 0.031710
21.400000 0.175575
21.600000 0.366620
21.800000 0.575096
22.000000 0.709857
22.200000 0.818061
22.400000 0.862392
22.600000 0.910877
22.800000 0.976718
23.000000 0.953686
23.200000 0.886070
23.400000 0.670873
23.600000 0.424493
23.800000 0.158301
24.000000 -0.132902
24.200000 -0.112150
24.400000 -0.038097
24.600000 -0.015359
24.800000 -0.032797
25.000000 -0.032401
25.200000 -0.026110
25.400000 0.016283
25.600000 0.019550
25.800000 -0.000768
26.000000 -0.005896


==> matlabPlots/constraints/acc_scope_z.txt <==
0.000000 -0.591550
0.200000 -0.208404
0.400000 -0.005348
0.600000 -0.014039
0.800000 -0.006557
1.000000 -0.000030
1.200000 -0.010238
1.400000 -0.009781
1.600000 -0.014448
1.800000 -0.014743
2.000000 0.037702
2.200000 -0.005492
2.400000 -0.005750
2.600000 0.046956
2.800000 -0.108764
3.000000 0.002866
3.200000 0.003682
3.400000 0.002634
3.600000 -0.001972
3.800000 -0.153652
4.000000 0.235554
4.200000 -0.001167
4.400000 0.007593
4.600000 -0.082332
4.800000 -0.014337
5.000000 -0.004393
5.200000 -0.143427
5.400000 -0.009091
5.600000 0.004279
5.800000 0.050845
6.000000 -0.000148
6.200000 -0.027646
6.400000 -0.160867
6.600000 -0.005699
6.800000 -0.008643
7.000000 0.034345
7.200000 -0.009042
7.400000 -0.006532
7.600000 0.079202
7.800000 0.026650
8.000000 0.012532
8.200000 -0.006108
8.400000 -0.006433
8.600000 -0.013436
8.800000 -0.015289
9.000000 -0.016815
9.200000 -0.049528
9.400000 -0.037102
9.600000 -0.004813
9.800000 0.002236
10.000000 0.007669
10.200000 -0.014248
10.400000 -0.002883
10.600000 0.009469
10.800000 0.008307
11.000000 0.010996
11.200000 0.092170
11.400000 0.074090
11.600000 0.011822
11.800000 0.006536
12.000000 0.002209
12.200000 0.036070
12.400000 0.011079
12.600000 0.001393
12.800000 0.000830
13.000000 -0.001071
13.200000 0.003110
13.400000 0.013672
13.600000 0.001061
13.800000 0.000696
14.000000 0.000521
14.200000 0.005978
14.400000 0.000478
14.600000 0.001059
14.800000 0.001311
15.000000 0.001409
15.200000 0.003770
15.400000 0.006320
15.600000 0.002261
15.800000 0.002146
16.000000 0.005458
16.200000 0.002060
16.400000 0.001723
16.600000 0.007630
16.800000 0.001087
17.000000 0.000467
17.200000 -0.000127
17.400000 0.002260
17.600000 0.002271
17.800000 -0.003586
18.000000 -0.000215
18.200000 0.002200
18.400000 0.008135
18.600000 0.006411
18.800000 0.001792
19.000000 0.000867
19.200000 0.000268
19.400000 0.002859
19.600000 -0.298426
19.800000 -0.016061
20.000000 -0.029398
20.200000 -0.026638
20.400000 -0.076213
20.600000 0.113478
20.800000 0.011974
21.000000 0.011258
21.200000 0.015433
21.400000 0.076370
21.600000 0.064169
21.800000 0.014015
22.000000 0.011429
22.200000 0.009212
22.400000 0.041869
22.600000 0.030677
22.800000 0.000344
23.000000 -0.003178
23.200000 -0.005966
23.400000 0.009777
23.600000 0.015262
23.800000 0.003736
24.000000 0.002074
24.200000 0.001530
24.400000 0.039470
24.600000 0.037716
24.800000 -0.000868
25.000000 -0.001345
25.200000 -0.001687
25.400000 0.026436
25.600000 0.022836
25.800000 -0.001625
26.000000 -0.001413


==> matlabPlots/constraints/cos_delta_dot_scope.txt <==
0.000000 0.000000
0.200000 0.012480
0.400000 0.039174
0.600000 0.035843
0.800000 0.006303
1.000000 -0.005896
1.200000 -0.012097
1.400000 -0.017372
1.600000 -0.018649
1.800000 -0.019322
2.000000 -0.021371
2.200000 -0.024741
2.400000 -0.030419
2.600000 -0.040075
2.800000 -0.052956
3.000000 -0.066595
3.200000 -0.079810
3.400000 -0.095313
3.600000 -0.108170
3.800000 -0.119996
4.000000 -0.133430
4.200000 -0.138609
4.400000 -0.143492
4.600000 -0.148815
4.800000 -0.128062
5.000000 -0.101549
5.200000 -0.085004
5.400000 -0.070920
5.600000 -0.055077
5.800000 -0.043475
6.000000 -0.037601
6.200000 -0.044231
6.400000 -0.055254
6.600000 -0.069491
6.800000 -0.085624
7.000000 -0.098057
7.200000 -0.108556
7.400000 -0.127126
7.600000 -0.139338
7.800000 -0.112978
8.000000 -0.075711
8.200000 -0.049996
8.400000 -0.039179
8.600000 -0.033469
8.800000 -0.034191
9.000000 -0.037912
9.200000 -0.042809
9.400000 -0.048033
9.600000 -0.053378
9.800000 -0.057015
10.000000 -0.057566
10.200000 -0.055473
10.400000 -0.051520
10.600000 -0.046275
10.800000 -0.041646
11.000000 -0.035219
11.200000 -0.029555
11.400000 -0.024005
11.600000 -0.016864
11.800000 -0.009211
12.000000 -0.003231
12.200000 -0.000025
12.400000 0.002026
12.600000 0.003174
12.800000 0.004040
13.000000 0.004576
13.200000 0.004711
13.400000 0.004767
13.600000 0.004607
13.800000 0.004394
14.000000 0.004244
14.200000 0.004079
14.400000 0.003859
14.600000 0.003544
14.800000 0.003196
15.000000 0.002877
15.200000 0.002394
15.400000 0.001887
15.600000 0.001379
15.800000 0.000919
16.000000 0.000497
16.200000 0.000157
16.400000 -0.000093
16.600000 -0.000320
16.800000 -0.000444
17.000000 -0.000495
17.200000 -0.000499
17.400000 -0.000525
17.600000 -0.000635
17.800000 -0.000726
18.000000 -0.001084
18.200000 -0.000889
18.400000 -0.000562
18.600000 -0.000554
18.800000 -0.000420
19.000000 -0.000302
19.200000 -0.000252
19.400000 -0.000221
19.600000 -0.000346
19.800000 0.001020
20.000000 0.007588
20.200000 0.017768
20.400000 0.025847
20.600000 0.034334
20.800000 0.041890
21.000000 0.042505
21.200000 0.038660
21.400000 0.034003
21.600000 0.030027
21.800000 0.026757
22.000000 0.024112
22.200000 0.021755
22.400000 0.019544
22.600000 0.017327
22.800000 0.015100
23.000000 0.013396
23.200000 0.012002
23.400000 0.008778
23.600000 0.003570
23.800000 -0.000928
24.000000 -0.003338
24.200000 -0.004643
24.400000 -0.004205
24.600000 -0.003424
24.800000 -0.003029
25.000000 -0.002856
25.200000 -0.002713
25.400000 -0.002545
25.600000 -0.002426
25.800000 -0.002333
26.000000 -0.002317


==> matlabPlots/constraints/cos_delta_scope.txt <==
0.000000 0.202586
0.200000 0.252586
0.400000 0.302586
0.600000 0.402262
0.800000 0.504944
1.000000 0.567508
1.200000 0.587861
1.400000 0.579363
1.600000 0.551323
1.800000 0.507150
2.000000 0.452215
2.200000 0.400957
2.400000 0.381757
2.600000 0.361715
2.800000 0.341763
3.000000 0.325161
3.200000 0.298586
3.400000 0.283348
3.600000 0.269985
3.800000 0.265221
4.000000 0.279246
4.200000 0.302382
4.400000 0.324536
4.600000 0.356537
4.800000 0.370396
5.000000 0.405421
5.200000 0.493627
5.400000 0.558886
5.600000 0.606160
5.800000 0.638876
6.000000 0.666942
6.200000 0.677205
6.400000 0.685650
6.600000 0.705037
6.800000 0.728038
7.000000 0.737190
7.200000 0.728121
7.400000 0.682157
7.600000 0.628739
7.800000 0.592212
8.000000 0.544757
8.200000 0.475668
8.400000 0.402561
8.600000 0.360849
8.800000 0.327794
9.000000 0.311413
9.200000 0.315767
9.400000 0.340032
9.600000 0.382446
9.800000 0.444682
10.000000 0.523274
10.200000 0.609418
10.400000 0.693645
10.600000 0.765591
10.800000 0.816537
11.000000 0.851438
11.200000 0.875787
11.400000 0.895640
11.600000 0.917616
11.800000 0.937992
12.000000 0.949000
12.200000 0.947308
12.400000 0.941703
12.600000 0.933088
12.800000 0.923190
13.000000 0.912975
13.200000 0.902570
13.400000 0.891686
13.600000 0.880156
13.800000 0.869142
14.000000 0.857857
14.200000 0.845772
14.400000 0.834151
14.600000 0.823780
14.800000 0.818165
15.000000 0.816806
15.200000 0.823811
15.400000 0.837634
15.600000 0.855530
15.800000 0.875729
16.000000 0.896675
16.200000 0.916688
16.400000 0.934420
16.600000 0.948328
16.800000 0.959165
17.000000 0.967111
17.200000 0.972257
17.400000 0.974663
17.600000 0.974402
17.800000 0.971757
18.000000 0.963077
18.200000 0.965380
18.400000 0.967733
18.600000 0.966729
18.800000 0.967081
19.000000 0.967633
19.200000 0.967298
19.400000 0.965889
19.600000 0.962904
19.800000 0.951932
20.000000 0.930237
20.200000 0.906379
20.400000 0.901573
20.600000 0.899596
20.800000 0.903942
21.000000 0.887150
21.200000 0.870017
21.400000 0.862657
21.600000 0.863312
21.800000 0.868598
22.000000 0.876763
22.200000 0.886945
22.400000 0.898059
22.600000 0.909587
22.800000 0.921065
23.000000 0.931765
23.200000 0.940944
23.400000 0.943715
23.600000 0.945751
23.800000 0.948868
24.000000 0.953343
24.200000 0.957127
24.400000 0.959495
24.600000 0.962024
24.800000 0.963271
25.000000 0.963567
25.200000 0.963579
25.400000 0.963460
25.600000 0.963397
25.800000 0.963323
26.000000 0.963308


==> matlabPlots/constraints/e_acc_scope_x.txt <==
0.000000 0.000000
0.200000 0.253203
0.400000 0.079829
0.600000 -0.071769
0.800000 -0.034634
1.000000 0.016687
1.200000 -0.014939
1.400000 -0.024481
1.600000 -0.035503
1.800000 -0.054042
2.000000 -0.073740
2.200000 -0.034229
2.400000 -0.043564
2.600000 -0.121254
2.800000 -0.025866
3.000000 -0.056179
3.200000 -0.025114
3.400000 -0.050272
3.600000 -0.013152
3.800000 -0.007047
4.000000 -0.055026
4.200000 -0.007399
4.400000 -0.028916
4.600000 -0.122647
4.800000 0.039888
5.000000 0.025356
5.200000 0.067797
5.400000 0.025427
5.600000 0.030840
5.800000 0.012731
6.000000 0.007573
6.200000 -0.037022
6.400000 0.063039
6.600000 -0.008995
6.800000 -0.016905
7.000000 -0.092453
7.200000 -0.068499
7.400000 -0.078413
7.600000 -0.001678
7.800000 0.047407
8.000000 0.030830
8.200000 0.016479
8.400000 0.002891
8.600000 -0.002331
8.800000 -0.017250
9.000000 -0.022735
9.200000 -0.019893
9.400000 -0.017508
9.600000 -0.005025
9.800000 0.012974
10.000000 0.026982
10.200000 0.079780
10.400000 0.108524
10.600000 0.029438
10.800000 0.029549
11.000000 0.053555
11.200000 0.049247
11.400000 0.048773
11.600000 0.047291
11.800000 0.040370
12.000000 0.021483
12.200000 0.032667
12.400000 0.029915
12.600000 0.009129
12.800000 0.009450
13.000000 0.006221
13.200000 0.010932
13.400000 0.012043
13.600000 -0.000742
13.800000 0.005525
14.000000 0.008518
14.200000 0.012236
14.400000 0.011261
14.600000 0.003316
14.800000 0.005468
15.000000 -0.000227
15.200000 0.001750
15.400000 0.004027
15.600000 0.001712
15.800000 0.002560
16.000000 0.003157
16.200000 0.004707
16.400000 0.005568
16.600000 0.005005
16.800000 0.007004
17.000000 0.005572
17.200000 0.004807
17.400000 -0.002115
17.600000 -0.001974
17.800000 -0.018644
18.000000 -0.000860
18.200000 0.021395
18.400000 -0.006677
18.600000 -0.003908
18.800000 0.002580
19.000000 0.001711
19.200000 -0.000108
19.400000 -0.001752
19.600000 0.080250
19.800000 0.040522
20.000000 0.072964
20.200000 0.079165
20.400000 0.137048
20.600000 -0.002587
20.800000 -0.055642
21.000000 -0.072078
21.200000 -0.058131
21.400000 -0.069041
21.600000 -0.046973
21.800000 -0.014529
22.000000 -0.009214
22.200000 -0.006776
22.400000 -0.016627
22.600000 -0.014441
22.800000 -0.000446
23.000000 0.002524
23.200000 -0.004456
23.400000 -0.027441
23.600000 -0.018607
23.800000 0.003140
24.000000 0.005240
24.200000 -0.004925
24.400000 -0.005421
24.600000 -0.010705
24.800000 -0.003171
25.000000 -0.004087
25.200000 -0.004587
25.400000 -0.011968
25.600000 -0.010515
25.800000 -0.004268
26.000000 -0.003657


==> matlabPlots/constraints/e_acc_scope_y.txt <==
0.000000 0.000000
0.200000 0.035812
0.400000 -0.137370
0.600000 -0.038053
0.800000 0.127171
1.000000 0.000817
1.200000 0.047944
1.400000 0.037409
1.600000 -0.010516
1.800000 -0.022976
2.000000 -0.020918
2.200000 -0.015816
2.400000 -0.017319
2.600000 -0.015010
2.800000 0.017852
3.000000 0.034087
3.200000 0.082898
3.400000 0.042455
3.600000 0.024815
3.800000 0.115956
4.000000 0.130577
4.200000 0.039719
4.400000 0.020479
4.600000 -0.158586
4.800000 -0.187736
5.000000 -0.064833
5.200000 0.018364
5.400000 0.019221
5.600000 -0.008963
5.800000 -0.006244
6.000000 -0.002795
6.200000 0.046597
6.400000 0.069121
6.600000 0.045102
6.800000 0.048725
7.000000 0.031359
7.200000 0.022756
7.400000 0.119814
7.600000 0.115731
7.800000 0.149228
8.000000 0.008036
8.200000 -0.091449
8.400000 -0.136876
8.600000 -0.052737
8.800000 -0.050164
9.000000 -0.046267
9.200000 -0.068033
9.400000 -0.061026
9.600000 -0.034197
9.800000 -0.026996
10.000000 -0.020609
10.200000 -0.038466
10.400000 -0.030545
10.600000 -0.018160
10.800000 -0.015828
11.000000 -0.043901
11.200000 -0.098196
11.400000 -0.093311
11.600000 -0.139326
11.800000 -0.093398
12.000000 -0.042512
12.200000 0.034101
12.400000 0.041116
12.600000 0.021367
12.800000 0.016587
13.000000 0.017722
13.200000 0.030018
13.400000 0.026250
13.600000 0.015571
13.800000 0.011138
14.000000 0.008338
14.200000 0.013251
14.400000 0.013230
14.600000 0.004113
14.800000 0.004094
15.000000 0.004557
15.200000 0.007163
15.400000 0.005632
15.600000 0.003080
15.800000 0.002729
16.000000 0.004553
16.200000 0.000767
16.400000 0.000507
16.600000 0.001088
16.800000 -0.000736
17.000000 -0.001464
17.200000 -0.002238
17.400000 0.004486
17.600000 -0.000408
17.800000 0.013928
18.000000 -0.002311
18.200000 -0.019263
18.400000 0.002921
18.600000 0.001758
18.800000 -0.002541
19.000000 -0.000997
19.200000 0.000246
19.400000 0.000107
19.600000 -0.191929
19.800000 -0.202083
20.000000 -0.315117
20.200000 -0.201900
20.400000 -0.222016
20.600000 -0.058850
20.800000 0.084837
21.000000 0.166892
21.200000 0.134216
21.400000 0.151832
21.600000 0.113380
21.800000 0.044163
22.000000 0.030884
22.200000 0.021939
22.400000 0.050201
22.600000 0.043197
22.800000 -0.016718
23.000000 -0.027760
23.200000 -0.038663
23.400000 0.049127
23.600000 0.114766
23.800000 0.142440
24.000000 0.132902
24.200000 0.112150
24.400000 0.038097
24.600000 0.015359
24.800000 0.032797
25.000000 0.032401
25.200000 0.026110
25.400000 -0.016283
25.600000 -0.019550
25.800000 0.000768
26.000000 0.005896


==> matlabPlots/constraints/e_acc_scope_z.txt <==
0.000000 0.591550
0.200000 0.208404
0.400000 0.005348
0.600000 0.014039
0.800000 0.006557
1.000000 0.000030
1.200000 0.010238
1.400000 0.009781
1.600000 0.014448
1.800000 0.014743
2.000000 -0.037702
2.200000 0.005492
2.400000 0.005750
2.600000 -0.046956
2.800000 0.108764
3.000000 -0.002866
3.200000 -0.003682
3.400000 -0.002634
3.600000 0.001972
3.800000 0.153652
4.000000 -0.235554
4.200000 0.001167
4.400000 -0.007593
4.600000 0.082332
4.800000 0.014337
5.000000 0.004393
5.200000 0.143427
5.400000 0.009091
5.600000 -0.004279
5.800000 -0.050845
6.000000 0.000148
6.200000 0.027646
6.400000 0.160867
6.600000 0.005699
6.800000 0.008643
7.000000 -0.034345
7.200000 0.009042
7.400000 0.006532
7.600000 -0.079202
7.800000 -0.026650
8.000000 -0.012532
8.200000 0.006108
8.400000 0.006433
8.600000 0.013436
8.800000 0.015289
9.000000 0.016815
9.200000 0.049528
9.400000 0.037102
9.600000 0.004813
9.800000 -0.002236
10.000000 -0.007669
10.200000 0.014248
10.400000 0.002883
10.600000 -0.009469
10.800000 -0.008307
11.000000 -0.010996
11.200000 -0.092170
11.400000 -0.074090
11.600000 -0.011822
11.800000 -0.006536
12.000000 -0.002209
12.200000 -0.036070
12.400000 -0.011079
12.600000 -0.001393
12.800000 -0.000830
13.000000 0.001071
13.200000 -0.003110
13.400000 -0.013672
13.600000 -0.001061
13.800000 -0.000696
14.000000 -0.000521
14.200000 -0.005978
14.400000 -0.000478
14.600000 -0.001059
14.800000 -0.001311
15.000000 -0.001409
15.200000 -0.003770
15.400000 -0.006320
15.600000 -0.002261
15.800000 -0.002146
16.000000 -0.005458
16.200000 -0.002060
16.400000 -0.001723
16.600000 -0.007630
16.800000 -0.001087
17.000000 -0.000467
17.200000 0.000127
17.400000 -0.002260
17.600000 -0.002271
17.800000 0.003586
18.000000 0.000215
18.200000 -0.002200
18.400000 -0.008135
18.600000 -0.006411
18.800000 -0.001792
19.000000 -0.000867
19.200000 -0.000268
19.400000 -0.002859
19.600000 0.298426
19.800000 0.016061
20.000000 0.029398
20.200000 0.026638
20.400000 0.076213
20.600000 -0.113478
20.800000 -0.011974
21.000000 -0.011258
21.200000 -0.015433
21.400000 -0.076370
21.600000 -0.064169
21.800000 -0.014015
22.000000 -0.011429
22.200000 -0.009212
22.400000 -0.041869
22.600000 -0.030677
22.800000 -0.000344
23.000000 0.003178
23.200000 0.005966
23.400000 -0.009777
23.600000 -0.015262
23.800000 -0.003736
24.000000 -0.002074
24.200000 -0.001530
24.400000 -0.039470
24.600000 -0.037716
24.800000 0.000868
25.000000 0.001345
25.200000 0.001687
25.400000 -0.026436
25.600000 -0.022836
25.800000 0.001625
26.000000 0.001413


==> matlabPlots/constraints/e_cos_delta.txt <==
0.000000 0.235702
0.200000 0.128014
0.400000 -0.172586
0.600000 -0.402262
0.800000 -0.504944
1.000000 -0.567508
1.200000 -0.587861
1.400000 -0.579363
1.600000 -0.551323
1.800000 -0.507150
2.000000 -0.452215
2.200000 -0.390957
2.400000 -0.326875
2.600000 -0.262202
2.800000 -0.201683
3.000000 -0.155056
3.200000 -0.128490
3.400000 -0.113290
3.600000 -0.099926
3.800000 -0.095165
4.000000 -0.109205
4.200000 -0.132259
4.400000 -0.154474
4.600000 -0.186511
4.800000 -0.290396
5.000000 -0.405421
5.200000 -0.493627
5.400000 -0.558886
5.600000 -0.606160
5.800000 -0.638876
6.000000 -0.666942
6.200000 -0.677205
6.400000 -0.685650
6.600000 -0.705037
6.800000 -0.728038
7.000000 -0.737190
7.200000 -0.728121
7.400000 -0.682157
7.600000 -0.628739
7.800000 -0.592212
8.000000 -0.544757
8.200000 -0.475668
8.400000 -0.402561
8.600000 -0.360849
8.800000 -0.327794
9.000000 -0.311413
9.200000 -0.315767
9.400000 -0.340032
9.600000 -0.382446
9.800000 -0.444682
10.000000 -0.523274
10.200000 -0.609418
10.400000 -0.693645
10.600000 -0.765591
10.800000 -0.816537
11.000000 -0.851438
11.200000 -0.875787
11.400000 -0.895640
11.600000 -0.917616
11.800000 -0.937992
12.000000 -0.949000
12.200000 -0.947308
12.400000 -0.941703
12.600000 -0.933088
12.800000 -0.923190
13.000000 -0.912975
13.200000 -0.902570
13.400000 -0.891686
13.600000 -0.880156
13.800000 -0.869142
14.000000 -0.857857
14.200000 -0.845772
14.400000 -0.834151
14.600000 -0.823780
14.800000 -0.818165
15.000000 -0.816806
15.200000 -0.823811
15.400000 -0.837634
15.600000 -0.855530
15.800000 -0.875729
16.000000 -0.896675
16.200000 -0.916688
16.400000 -0.934420
16.600000 -0.948328
16.800000 -0.959165
17.000000 -0.967111
17.200000 -0.972257
17.400000 -0.974663
17.600000 -0.974402
17.800000 -0.971757
18.000000 -0.963077
18.200000 -0.965380
18.400000 -0.967733
18.600000 -0.966729
18.800000 -0.967081
19.000000 -0.967633
19.200000 -0.967298
19.400000 -0.965889
19.600000 -0.962904
19.800000 -0.951932
20.000000 -0.930237
20.200000 -0.906379
20.400000 -0.901573
20.600000 -0.899596
20.800000 -0.903942
21.000000 -0.887150
21.200000 -0.870017
21.400000 -0.862657
21.600000 -0.863312
21.800000 -0.868598
22.000000 -0.876763
22.200000 -0.886945
22.400000 -0.898059
22.600000 -0.909587
22.800000 -0.921065
23.000000 -0.931765
23.200000 -0.940944
23.400000 -0.943715
23.600000 -0.945751
23.800000 -0.948868
24.000000 -0.953343
24.200000 -0.957127
24.400000 -0.959495
24.600000 -0.962024
24.800000 -0.963271
25.000000 -0.963567
25.200000 -0.963579
25.400000 -0.963460
25.600000 -0.963397
25.800000 -0.963323
26.000000 -0.963308


==> matlabPlots/constraints/e_cos_delta_dot_scope.txt <==
0.000000 0.000000
0.200000 -0.012480
0.400000 -0.039174
0.600000 -0.035843
0.800000 -0.006303
1.000000 0.005896
1.200000 0.012097
1.400000 0.017372
1.600000 0.018649
1.800000 0.019322
2.000000 0.021371
2.200000 0.024741
2.400000 0.030419
2.600000 0.040075
2.800000 0.052956
3.000000 0.066595
3.200000 0.079810
3.400000 0.095313
3.600000 0.108170
3.800000 0.119996
4.000000 0.133430
4.200000 0.138609
4.400000 0.143492
4.600000 0.148815
4.800000 0.128062
5.000000 0.101549
5.200000 0.085004
5.400000 0.070920
5.600000 0.055077
5.800000 0.043475
6.000000 0.037601
6.200000 0.044231
6.400000 0.055254
6.600000 0.069491
6.800000 0.085624
7.000000 0.098057
7.200000 0.108556
7.400000 0.127126
7.600000 0.139338
7.800000 0.112978
8.000000 0.075711
8.200000 0.049996
8.400000 0.039179
8.600000 0.033469
8.800000 0.034191
9.000000 0.037912
9.200000 0.042809
9.400000 0.048033
9.600000 0.053378
9.800000 0.057015
10.000000 0.057566
10.200000 0.055473
10.400000 0.051520
10.600000 0.046275
10.800000 0.041646
11.000000 0.035219
11.200000 0.029555
11.400000 0.024005
11.600000 0.016864
11.800000 0.009211
12.000000 0.003231
12.200000 0.000025
12.400000 -0.002026
12.600000 -0.003174
12.800000 -0.004040
13.000000 -0.004576
13.200000 -0.004711
13.400000 -0.004767
13.600000 -0.004607
13.800000 -0.004394
14.000000 -0.004244
14.200000 -0.004079
14.400000 -0.003859
14.600000 -0.003544
14.800000 -0.003196
15.000000 -0.002877
15.200000 -0.002394
15.400000 -0.001887
15.600000 -0.001379
15.800000 -0.000919
16.000000 -0.000497
16.200000 -0.000157
16.400000 0.000093
16.600000 0.000320
16.800000 0.000444
17.000000 0.000495
17.200000 0.000499
17.400000 0.000525
17.600000 0.000635
17.800000 0.000726
18.000000 0.001084
18.200000 0.000889
18.400000 0.000562
18.600000 0.000554
18.800000 0.000420
19.000000 0.000302
19.200000 0.000252
19.400000 0.000221
19.600000 0.000346
19.800000 -0.001020
20.000000 -0.007588
20.200000 -0.017768
20.400000 -0.025847
20.600000 -0.034334
20.800000 -0.041890
21.000000 -0.042505
21.200000 -0.038660
21.400000 -0.034003
21.600000 -0.030027
21.800000 -0.026757
22.000000 -0.024112
22.200000 -0.021755
22.400000 -0.019544
22.600000 -0.017327
22.800000 -0.015100
23.000000 -0.013396
23.200000 -0.012002
23.400000 -0.008778
23.600000 -0.003570
23.800000 0.000928
24.000000 0.003338
24.200000 0.004643
24.400000 0.004205
24.600000 0.003424
24.800000 0.003029
25.000000 0.002856
25.200000 0.002713
25.400000 0.002545
25.600000 0.002426
25.800000 0.002333
26.000000 0.002317


==> matlabPlots/constraints/e_cos_delta_scope.txt <==
0.000000 0.797414
0.200000 0.747414
0.400000 0.697414
0.600000 0.597738
0.800000 0.495056
1.000000 0.432492
1.200000 0.412139
1.400000 0.420637
1.600000 0.448677
1.800000 0.492850
2.000000 0.547785
2.200000 0.599043
2.400000 0.618243
2.600000 0.638285
2.800000 0.658237
3.000000 0.674839
3.200000 0.701414
3.400000 0.716652
3.600000 0.730015
3.800000 0.734779
4.000000 0.720754
4.200000 0.697618
4.400000 0.675464
4.600000 0.643463
4.800000 0.629604
5.000000 0.594579
5.200000 0.506373
5.400000 0.441114
5.600000 0.393840
5.800000 0.361124
6.000000 0.333058
6.200000 0.322795
6.400000 0.314350
6.600000 0.294963
6.800000 0.271962
7.000000 0.262810
7.200000 0.271879
7.400000 0.317843
7.600000 0.371261
7.800000 0.407788
8.000000 0.455243
8.200000 0.524332
8.400000 0.597439
8.600000 0.639151
8.800000 0.672206
9.000000 0.688587
9.200000 0.684233
9.400000 0.659968
9.600000 0.617554
9.800000 0.555318
10.000000 0.476726
10.200000 0.390582
10.400000 0.306355
10.600000 0.234409
10.800000 0.183463
11.000000 0.148562
11.200000 0.124213
11.400000 0.104360
11.600000 0.082384
11.800000 0.062008
12.000000 0.051000
12.200000 0.052692
12.400000 0.058297
12.600000 0.066912
12.800000 0.076810
13.000000 0.087025
13.200000 0.097430
13.400000 0.108314
13.600000 0.119844
13.800000 0.130858
14.000000 0.142143
14.200000 0.154228
14.400000 0.165849
14.600000 0.176220
14.800000 0.181835
15.000000 0.183194
15.200000 0.176189
15.400000 0.162366
15.600000 0.144470
15.800000 0.124271
16.000000 0.103325
16.200000 0.083312
16.400000 0.065580
16.600000 0.051672
16.800000 0.040835
17.000000 0.032889
17.200000 0.027743
17.400000 0.025337
17.600000 0.025598
17.800000 0.028243
18.000000 0.036923
18.200000 0.034620
18.400000 0.032267
18.600000 0.033271
18.800000 0.032919
19.000000 0.032367
19.200000 0.032702
19.400000 0.034111
19.600000 0.037096
19.800000 0.048068
20.000000 0.069763
20.200000 0.093621
20.400000 0.098427
20.600000 0.100404
20.800000 0.096058
21.000000 0.112850
21.200000 0.129983
21.400000 0.137343
21.600000 0.136688
21.800000 0.131402
22.000000 0.123237
22.200000 0.113055
22.400000 0.101941
22.600000 0.090413
22.800000 0.078935
23.000000 0.068235
23.200000 0.059056
23.400000 0.056285
23.600000 0.054249
23.800000 0.051132
24.000000 0.046657
24.200000 0.042873
24.400000 0.040505
24.600000 0.037976
24.800000 0.036729
25.000000 0.036433
25.200000 0.036421
25.400000 0.036540
25.600000 0.036603
25.800000 0.036677
26.000000 0.036692


==> matlabPlots/constraints/e_dist_trgDrone_scope.txt <==
0.000000 -1.060660
0.200000 -1.060031
0.400000 -1.059881
0.600000 -1.058618
0.800000 -1.056276
1.000000 -1.054535
1.200000 -1.053039
1.400000 -1.051182
1.600000 -1.048935
1.800000 -1.045810
2.000000 -1.041740
2.200000 -1.037132
2.400000 -1.032110
2.600000 -1.026852
2.800000 -1.021162
3.000000 -1.015364
3.200000 -1.010456
3.400000 -1.007161
3.600000 -1.005487
3.800000 -1.005688
4.000000 -1.007637
4.200000 -1.011881
4.400000 -1.018216
4.600000 -1.026210
4.800000 -1.031831
5.000000 -1.034494
5.200000 -1.036102
5.400000 -1.036752
5.600000 -1.037309
5.800000 -1.037513
6.000000 -1.036981
6.200000 -1.035104
6.400000 -1.032760
6.600000 -1.031093
6.800000 -1.030324
7.000000 -1.031076
7.200000 -1.033799
7.400000 -1.038729
7.600000 -1.047433
7.800000 -1.060840
8.000000 -1.078695
8.200000 -1.099408
8.400000 -1.119313
8.600000 -1.137611
8.800000 -1.154644
9.000000 -1.170562
9.200000 -1.185484
9.400000 -1.199515
9.600000 -1.212774
9.800000 -1.225377
10.000000 -1.237284
10.200000 -1.248434
10.400000 -1.258708
10.600000 -1.268012
10.800000 -1.276526
11.000000 -1.284260
11.200000 -1.290538
11.400000 -1.294709
11.600000 -1.296416
11.800000 -1.295390
12.000000 -1.292167
12.200000 -1.287981
12.400000 -1.283877
12.600000 -1.280125
12.800000 -1.276803
13.000000 -1.273816
13.200000 -1.271221
13.400000 -1.269024
13.600000 -1.267219
13.800000 -1.265802
14.000000 -1.264606
14.200000 -1.263502
14.400000 -1.262452
14.600000 -1.261444
14.800000 -1.260459
15.000000 -1.259538
15.200000 -1.258735
15.400000 -1.258068
15.600000 -1.257503
15.800000 -1.257003
16.000000 -1.256561
16.200000 -1.256179
16.400000 -1.255776
16.600000 -1.255316
16.800000 -1.254794
17.000000 -1.254195
17.200000 -1.253501
17.400000 -1.252720
17.600000 -1.251999
17.800000 -1.251326
18.000000 -1.250958
18.200000 -1.250775
18.400000 -1.250098
18.600000 -1.249547
18.800000 -1.249143
19.000000 -1.248723
19.200000 -1.248295
19.400000 -1.247903
19.600000 -1.247024
19.800000 -1.241394
20.000000 -1.224764
20.200000 -1.194782
20.400000 -1.154111
20.600000 -1.107327
20.800000 -1.059565
21.000000 -1.016860
21.200000 -0.982183
21.400000 -0.953872
21.600000 -0.929957
21.800000 -0.909230
22.000000 -0.890950
22.200000 -0.874587
22.400000 -0.859761
22.600000 -0.846168
22.800000 -0.833515
23.000000 -0.821430
23.200000 -0.809415
23.400000 -0.797654
23.600000 -0.787085
23.800000 -0.778347
24.000000 -0.771656
24.200000 -0.767035
24.400000 -0.764406
24.600000 -0.762929
24.800000 -0.762320
25.000000 -0.762541
25.200000 -0.763574
25.400000 -0.765316
25.600000 -0.767606
25.800000 -0.770327
26.000000 -0.773419


==> matlabPlots/constraints/e_pos_scope_x.txt <==
0.000000 0.250000
0.000000 0.250000
0.200000 0.250131
0.400000 0.255887
0.600000 0.263531
0.800000 0.268276
1.000000 0.271402
1.200000 0.274426
1.400000 0.276937
1.600000 0.278699
1.800000 0.278549
2.000000 0.275783
2.200000 0.270882
2.400000 0.264158
2.600000 0.255065
2.800000 0.243067
3.000000 0.228822
3.200000 0.212881
3.400000 0.195236
3.600000 0.175761
3.800000 0.155100
4.000000 0.133116
4.200000 0.110539
4.400000 0.087738
4.600000 0.063792
4.800000 0.038014
5.000000 0.013101
5.200000 -0.010856
5.400000 -0.033675
5.600000 -0.054690
5.800000 -0.074360
6.000000 -0.093222
6.200000 -0.111656
6.400000 -0.130097
6.600000 -0.148712
6.800000 -0.167687
7.000000 -0.187620
7.200000 -0.209886
7.400000 -0.235060
7.600000 -0.262928
7.800000 -0.290073
8.000000 -0.315359
8.200000 -0.339807
8.400000 -0.363797
8.600000 -0.387442
8.800000 -0.411306
9.000000 -0.435987
9.200000 -0.461557
9.400000 -0.487836
9.600000 -0.514618
9.800000 -0.541547
10.000000 -0.567896
10.200000 -0.592905
10.400000 -0.616119
10.600000 -0.637254
10.800000 -0.656472
11.000000 -0.673855
11.200000 -0.689075
11.400000 -0.702736
11.600000 -0.714833
11.800000 -0.725110
12.000000 -0.733811
12.200000 -0.741182
12.400000 -0.747468
12.600000 -0.752936
12.800000 -0.757857
13.000000 -0.762286
13.200000 -0.766378
13.400000 -0.770170
13.600000 -0.773694
13.800000 -0.777048
14.000000 -0.780111
14.200000 -0.782800
14.400000 -0.785120
14.600000 -0.787089
14.800000 -0.788727
15.000000 -0.790128
15.200000 -0.791403
15.400000 -0.792593
15.600000 -0.793681
15.800000 -0.794645
16.000000 -0.795485
16.200000 -0.796208
16.400000 -0.796745
16.600000 -0.797053
16.800000 -0.797140
17.000000 -0.797029
17.200000 -0.796742
17.400000 -0.796324
17.600000 -0.795910
17.800000 -0.795572
18.000000 -0.795618
18.200000 -0.795785
18.400000 -0.795430
18.600000 -0.795190
18.800000 -0.795066
19.000000 -0.794895
19.200000 -0.794682
19.400000 -0.794483
19.600000 -0.794237
19.800000 -0.793037
20.000000 -0.788125
20.200000 -0.778457
20.400000 -0.764315
20.600000 -0.746960
20.800000 -0.728831
21.000000 -0.712843
21.200000 -0.700339
21.400000 -0.690547
21.600000 -0.682505
21.800000 -0.675630
22.000000 -0.669575
22.200000 -0.664109
22.400000 -0.659097
22.600000 -0.654446
22.800000 -0.650107
23.000000 -0.645980
23.200000 -0.641915
23.400000 -0.638209
23.600000 -0.635159
23.800000 -0.632480
24.000000 -0.629951
24.200000 -0.627455
24.400000 -0.625203
24.600000 -0.623042
24.800000 -0.621017
25.000000 -0.619237
25.200000 -0.617732
25.400000 -0.616507
25.600000 -0.615532
25.800000 -0.614785
26.000000 -0.614245


==> matlabPlots/constraints/e_pos_scope_y.txt <==
0.000000 0.250000
0.200000 0.248829
0.400000 0.246684
0.600000 0.241801
0.800000 0.237483
1.000000 0.237813
1.200000 0.239577
1.400000 0.243204
1.600000 0.247882
1.800000 0.252284
2.000000 0.255806
2.200000 0.258477
2.400000 0.260487
2.600000 0.261802
2.800000 0.262561
3.000000 0.264032
3.200000 0.267104
3.400000 0.272340
3.600000 0.279926
3.800000 0.289985
4.000000 0.303632
4.200000 0.320846
4.400000 0.340411
4.600000 0.360994
4.800000 0.377118
5.000000 0.387361
5.200000 0.395289
5.400000 0.403912
5.600000 0.413083
5.800000 0.421936
6.000000 0.430626
6.200000 0.439891
6.400000 0.451440
6.600000 0.465370
6.800000 0.481623
7.000000 0.499983
7.200000 0.519227
7.400000 0.539322
7.600000 0.563577
7.800000 0.592969
8.000000 0.625587
8.200000 0.657300
8.400000 0.684914
8.600000 0.709019
8.800000 0.730486
9.000000 0.749545
9.200000 0.766434
9.400000 0.781357
9.600000 0.794485
9.800000 0.806043
10.000000 0.816303
10.200000 0.825500
10.400000 0.833737
10.600000 0.841138
10.800000 0.847779
11.000000 0.853647
11.200000 0.857815
11.400000 0.858803
11.600000 0.856075
11.800000 0.849707
12.000000 0.840484
12.200000 0.830420
12.400000 0.821067
12.600000 0.812762
12.800000 0.805496
13.000000 0.799099
13.200000 0.793570
13.400000 0.788869
13.600000 0.784904
13.800000 0.781612
14.000000 0.778859
14.200000 0.776533
14.400000 0.774567
14.600000 0.772903
14.800000 0.771490
15.000000 0.770296
15.200000 0.769330
15.400000 0.768589
15.600000 0.768044
15.800000 0.767650
16.000000 0.767390
16.200000 0.767252
16.400000 0.767160
16.600000 0.767103
16.800000 0.767075
17.000000 0.767042
17.200000 0.766967
17.400000 0.766842
17.600000 0.766807
17.800000 0.766780
18.000000 0.766925
18.200000 0.767224
18.400000 0.767152
18.600000 0.767060
18.800000 0.766999
19.000000 0.766879
19.200000 0.766736
19.400000 0.766600
19.600000 0.766043
19.800000 0.761350
20.000000 0.746681
20.200000 0.719027
20.400000 0.681387
20.600000 0.637812
20.800000 0.591829
21.000000 0.548930
21.200000 0.513034
21.400000 0.483050
21.600000 0.457266
21.800000 0.434549
22.000000 0.414166
22.200000 0.395574
22.400000 0.378386
22.600000 0.362277
22.800000 0.346891
23.000000 0.331727
23.200000 0.316069
23.400000 0.299767
23.600000 0.284631
23.800000 0.273014
24.000000 0.265930
24.200000 0.263920
24.400000 0.266428
24.600000 0.271329
24.800000 0.277664
25.000000 0.285073
25.200000 0.293428
25.400000 0.302439
25.600000 0.311773
25.800000 0.321225
26.000000 0.330738


==> matlabPlots/constraints/e_pos_scope_z.txt <==
0.000000 -1.000000
0.200000 -0.999592
0.400000 -0.998507
0.600000 -0.996371
0.800000 -0.993655
1.000000 -0.990873
1.200000 -0.988020
1.400000 -0.984449
1.600000 -0.980381
1.800000 -0.975951
2.000000 -0.971458
2.200000 -0.967189
2.400000 -0.963129
2.600000 -0.959597
2.800000 -0.956427
3.000000 -0.953359
3.200000 -0.950977
3.400000 -0.949782
3.600000 -0.949607
3.800000 -0.950401
4.000000 -0.951535
4.200000 -0.953279
4.400000 -0.955608
4.600000 -0.958499
4.800000 -0.959694
5.000000 -0.959145
5.200000 -0.957672
5.400000 -0.954241
5.600000 -0.949938
5.800000 -0.944920
6.000000 -0.938723
6.200000 -0.930307
6.400000 -0.919712
6.600000 -0.908002
6.800000 -0.895259
7.000000 -0.882005
7.200000 -0.868961
7.400000 -0.856058
7.600000 -0.842832
7.800000 -0.830438
8.000000 -0.820226
8.200000 -0.813133
8.400000 -0.807097
8.600000 -0.800837
8.800000 -0.793991
9.000000 -0.786328
9.200000 -0.777764
9.400000 -0.768332
9.600000 -0.758145
9.800000 -0.747375
10.000000 -0.736217
10.200000 -0.724983
10.400000 -0.713880
10.600000 -0.703028
10.800000 -0.692700
11.000000 -0.683029
11.200000 -0.674401
11.400000 -0.667001
11.600000 -0.660942
11.800000 -0.655932
12.000000 -0.651770
12.200000 -0.648034
12.400000 -0.644577
12.600000 -0.641269
12.800000 -0.638009
13.000000 -0.634797
13.200000 -0.631597
13.400000 -0.628449
13.600000 -0.625434
13.800000 -0.622522
14.000000 -0.619703
14.200000 -0.616975
14.400000 -0.614343
14.600000 -0.611842
14.800000 -0.609484
15.000000 -0.607269
15.200000 -0.605166
15.400000 -0.603160
15.600000 -0.601243
15.800000 -0.599424
16.000000 -0.597713
16.200000 -0.596124
16.400000 -0.594673
16.600000 -0.593360
16.800000 -0.592175
17.000000 -0.591098
17.200000 -0.590108
17.400000 -0.589177
17.600000 -0.588248
17.800000 -0.587307
18.000000 -0.586271
18.200000 -0.585260
18.400000 -0.584394
18.600000 -0.583660
18.800000 -0.583044
19.000000 -0.582537
19.200000 -0.582098
19.400000 -0.581705
19.600000 -0.580891
19.800000 -0.576626
20.000000 -0.566899
20.200000 -0.551822
20.400000 -0.532454
20.600000 -0.511294
20.800000 -0.491143
21.000000 -0.473851
21.200000 -0.459353
21.400000 -0.446856
21.600000 -0.435791
21.800000 -0.425899
22.000000 -0.417046
22.200000 -0.409123
22.400000 -0.402000
22.600000 -0.395545
22.800000 -0.389584
23.000000 -0.383947
23.200000 -0.378415
23.400000 -0.372936
23.600000 -0.367507
23.800000 -0.362295
24.000000 -0.357626
24.200000 -0.353538
24.400000 -0.349934
24.600000 -0.346786
24.800000 -0.344052
25.000000 -0.341684
25.200000 -0.339637
25.400000 -0.337874
25.600000 -0.336358
25.800000 -0.335048
26.000000 -0.333903


==> matlabPlots/constraints/e_vel_scope_x.txt <==
0.000000 0.000000
0.200000 0.011938
0.400000 0.039610
0.600000 0.031816
0.800000 0.016960
1.000000 0.015822
1.200000 0.013933
1.400000 0.011181
1.600000 0.005185
1.800000 -0.007364
2.000000 -0.019717
2.200000 -0.028948
2.400000 -0.038781
2.600000 -0.052639
2.800000 -0.066562
3.000000 -0.075774
3.200000 -0.083832
3.400000 -0.093041
3.600000 -0.100777
3.800000 -0.106498
4.000000 -0.112654
4.200000 -0.112720
4.400000 -0.115635
4.600000 -0.126664
4.800000 -0.127296
5.000000 -0.121966
5.200000 -0.117732
5.400000 -0.109321
5.600000 -0.101155
5.800000 -0.096316
6.000000 -0.092391
6.200000 -0.091769
6.400000 -0.092663
6.600000 -0.093761
6.800000 -0.096360
7.000000 -0.104292
7.200000 -0.118522
7.400000 -0.134039
7.600000 -0.141010
7.800000 -0.129881
8.000000 -0.123688
8.200000 -0.120947
8.400000 -0.118992
8.600000 -0.117976
8.800000 -0.121171
9.000000 -0.125711
9.200000 -0.129827
9.400000 -0.132794
9.600000 -0.134746
9.800000 -0.133892
10.000000 -0.128888
10.200000 -0.120892
10.400000 -0.111105
10.600000 -0.100472
10.800000 -0.091718
11.000000 -0.081220
11.200000 -0.071867
11.400000 -0.064763
11.600000 -0.055951
11.800000 -0.046916
12.000000 -0.040694
12.200000 -0.033925
12.400000 -0.029049
12.600000 -0.025911
12.800000 -0.023309
13.000000 -0.021133
13.200000 -0.019806
13.400000 -0.018143
13.600000 -0.017245
13.800000 -0.016145
14.000000 -0.014414
14.200000 -0.012496
14.400000 -0.010723
14.600000 -0.008855
14.800000 -0.007448
15.000000 -0.006689
15.200000 -0.006130
15.400000 -0.005734
15.600000 -0.005126
15.800000 -0.004509
16.000000 -0.003914
16.200000 -0.003251
16.400000 -0.002064
16.600000 -0.001010
16.800000 0.000072
17.000000 0.001030
17.200000 0.001810
17.400000 0.002207
17.600000 0.001924
17.800000 0.001029
18.000000 -0.001051
18.200000 0.000961
18.400000 0.001770
18.600000 0.000689
18.800000 0.000703
19.000000 0.000995
19.200000 0.001085
19.400000 0.000883
19.600000 0.002152
19.800000 0.013329
20.000000 0.036897
20.200000 0.059613
20.400000 0.080645
20.600000 0.090133
20.800000 0.088712
21.000000 0.070792
21.200000 0.054850
21.400000 0.043991
21.600000 0.036988
21.800000 0.032064
22.000000 0.028647
22.200000 0.026103
22.400000 0.024108
22.600000 0.022469
22.800000 0.021010
23.000000 0.020385
23.200000 0.020135
23.400000 0.016643
23.600000 0.014199
23.800000 0.012808
24.000000 0.012671
24.200000 0.011995
24.400000 0.010971
24.600000 0.010558
24.800000 0.009568
25.000000 0.008204
25.200000 0.006810
25.400000 0.005481
25.600000 0.004309
25.800000 0.003197
26.000000 0.002204


==> matlabPlots/constraints/e_vel_scope_y.txt <==
0.000000 0.000000
0.200000 -0.008194
0.400000 -0.016187
0.600000 -0.030305
0.800000 -0.006883
1.000000 0.005660
1.200000 0.013654
1.400000 0.021628
1.600000 0.023557
1.800000 0.020005
2.000000 0.015297
2.200000 0.011602
2.400000 0.008448
2.600000 0.004726
2.800000 0.004051
3.000000 0.011167
3.200000 0.020096
3.400000 0.032556
3.600000 0.043265
3.800000 0.058073
4.000000 0.077998
4.200000 0.092814
4.400000 0.102353
4.600000 0.097311
4.800000 0.063696
5.000000 0.041514
5.200000 0.040668
5.400000 0.045393
5.600000 0.045385
5.800000 0.043554
6.000000 0.043276
6.200000 0.051102
6.400000 0.064014
6.600000 0.075367
6.800000 0.087432
7.000000 0.094964
7.200000 0.096689
7.400000 0.107261
7.600000 0.136003
7.800000 0.156921
8.000000 0.164488
8.200000 0.149408
8.400000 0.128138
8.600000 0.113608
8.800000 0.101097
9.000000 0.089694
9.200000 0.079409
9.400000 0.070029
9.600000 0.061476
9.800000 0.054290
10.000000 0.048508
10.200000 0.043566
10.400000 0.038956
10.600000 0.035198
10.800000 0.031217
11.000000 0.026673
11.200000 0.013740
11.400000 -0.004313
11.600000 -0.022675
11.800000 -0.040249
12.000000 -0.050675
12.200000 -0.049026
12.400000 -0.044391
12.600000 -0.038685
12.800000 -0.034063
13.000000 -0.029865
13.200000 -0.025481
13.400000 -0.021658
13.600000 -0.018038
13.800000 -0.014987
14.000000 -0.012628
14.200000 -0.010690
14.400000 -0.009047
14.600000 -0.007641
14.800000 -0.006483
15.000000 -0.005417
15.200000 -0.004260
15.400000 -0.003179
15.600000 -0.002322
15.800000 -0.001624
16.000000 -0.000967
16.200000 -0.000489
16.400000 -0.000455
16.600000 -0.000154
16.800000 -0.000110
17.000000 -0.000251
17.200000 -0.000524
17.400000 -0.000551
17.600000 0.000025
17.800000 -0.000020
18.000000 0.001038
18.200000 0.000737
18.400000 -0.000714
18.600000 -0.000212
18.800000 -0.000478
19.000000 -0.000697
19.200000 -0.000695
19.400000 -0.000690
19.600000 -0.008525
19.800000 -0.044575
20.000000 -0.105820
20.200000 -0.167472
20.400000 -0.206176
20.600000 -0.225695
20.800000 -0.228983
21.000000 -0.197045
21.200000 -0.163105
21.400000 -0.138319
21.600000 -0.120634
21.800000 -0.107165
22.000000 -0.097026
22.200000 -0.089177
22.400000 -0.083013
22.600000 -0.078465
22.800000 -0.075768
23.000000 -0.076484
23.200000 -0.080456
23.400000 -0.080880
23.600000 -0.068483
23.800000 -0.047139
24.000000 -0.023410
24.200000 0.002969
24.400000 0.019846
24.600000 0.028668
24.800000 0.034477
25.000000 0.039518
25.200000 0.043730
25.400000 0.046148
25.600000 0.047155
25.800000 0.047410
26.000000 0.047655


==> matlabPlots/constraints/e_vel_scope_z.txt <==
0.000000 0.000000
0.200000 0.001237
0.400000 0.007342
0.600000 0.013180
0.800000 0.013982
1.000000 0.013660
1.200000 0.015936
1.400000 0.019358
1.600000 0.021293
1.800000 0.022781
2.000000 0.021886
2.200000 0.021011
2.400000 0.019237
2.600000 0.016505
2.800000 0.015690
3.000000 0.013748
3.200000 0.009120
3.400000 0.003072
3.600000 -0.001464
3.800000 -0.005403
4.000000 -0.006529
4.200000 -0.009623
4.400000 -0.014004
4.600000 -0.011712
4.800000 -0.000004
5.000000 0.004386
5.200000 0.012282
5.400000 0.020580
5.600000 0.022243
5.800000 0.027869
6.000000 0.034301
6.200000 0.049851
6.400000 0.055399
6.600000 0.061277
6.800000 0.065787
7.000000 0.066219
7.200000 0.064441
7.400000 0.065169
7.600000 0.065792
7.800000 0.057518
8.000000 0.042818
8.200000 0.030903
8.400000 0.030323
8.600000 0.032524
8.800000 0.036176
9.000000 0.040529
9.200000 0.045009
9.400000 0.049115
9.600000 0.052570
9.800000 0.055054
10.000000 0.056310
10.200000 0.055718
10.400000 0.055086
10.600000 0.053015
10.800000 0.050231
11.000000 0.045802
11.200000 0.040511
11.400000 0.033612
11.600000 0.027460
11.800000 0.022522
12.000000 0.019529
12.200000 0.017945
12.400000 0.016797
12.600000 0.016411
12.800000 0.016174
13.000000 0.015997
13.200000 0.015995
13.400000 0.015404
13.600000 0.014792
13.800000 0.014320
14.000000 0.013872
14.200000 0.013417
14.400000 0.012856
14.600000 0.012159
14.800000 0.011441
15.000000 0.010710
15.200000 0.010263
15.400000 0.009823
15.600000 0.009343
15.800000 0.008833
16.000000 0.008274
16.200000 0.007608
16.400000 0.006906
16.600000 0.006249
16.800000 0.005626
17.000000 0.005141
17.200000 0.004776
17.400000 0.004618
17.600000 0.004671
17.800000 0.004999
18.000000 0.005362
18.200000 0.004728
18.400000 0.003985
18.600000 0.003385
18.800000 0.002786
19.000000 0.002326
19.200000 0.002064
19.400000 0.001877
19.600000 0.009605
19.800000 0.035086
20.000000 0.063024
20.200000 0.087719
20.400000 0.103049
20.600000 0.105881
20.800000 0.093788
21.000000 0.078792
21.200000 0.066809
21.400000 0.058671
21.600000 0.052350
21.800000 0.046706
22.000000 0.041787
22.200000 0.037530
22.400000 0.033842
22.600000 0.030969
22.800000 0.028774
23.000000 0.027738
23.200000 0.027591
23.400000 0.027328
23.600000 0.026865
23.800000 0.024883
24.000000 0.021747
24.200000 0.019209
24.400000 0.016903
24.600000 0.014758
24.800000 0.012658
25.000000 0.010987
25.200000 0.009508
25.400000 0.008202
25.600000 0.007086
25.800000 0.006071
26.000000 0.005365


==> matlabPlots/constraints/euler_deg_scope_x.txt <==
0.000000 -0.000000
0.200000 2.204795
0.400000 5.498633
0.600000 6.843580
0.800000 1.467004
1.000000 -1.474661
1.200000 -1.094005
1.400000 -0.366707
1.600000 1.733074
1.800000 4.038141
2.000000 6.276106
2.200000 8.362807
2.400000 10.190640
2.600000 11.662128
2.800000 12.375416
3.000000 10.264216
3.200000 6.904388
3.400000 3.455840
3.600000 2.380496
3.800000 1.083908
4.000000 -2.703726
4.200000 -4.660726
4.400000 -4.995270
4.600000 -2.548980
4.800000 4.942698
5.000000 10.026335
5.200000 9.286172
5.400000 5.849074
5.600000 3.286176
5.800000 1.869649
6.000000 0.792936
6.200000 -0.545409
6.400000 -1.794467
6.600000 -1.111555
6.800000 0.073148
7.000000 2.053567
7.200000 4.099977
7.400000 2.679125
7.600000 -3.743727
7.800000 -11.074141
8.000000 -14.719230
8.200000 -12.587857
8.400000 -8.807541
8.600000 -6.342286
8.800000 -4.318916
9.000000 -2.689380
9.200000 -1.574296
9.400000 -0.959335
9.600000 -0.812214
9.800000 -1.246145
10.000000 -2.288343
10.200000 -3.688722
10.400000 -5.117870
10.600000 -6.554906
10.800000 -7.625586
11.000000 -8.128037
11.200000 -5.887048
11.400000 -1.774358
11.600000 2.842128
11.800000 7.381899
12.000000 10.003886
12.200000 10.754804
12.400000 10.474688
12.600000 9.673529
12.800000 8.986781
13.000000 8.397370
13.200000 7.758015
13.400000 7.065958
13.600000 6.362531
13.800000 5.689956
14.000000 5.050412
14.200000 4.411963
14.400000 3.824551
14.600000 3.302320
14.800000 2.971652
15.000000 2.810560
15.200000 2.916378
15.400000 3.250031
15.600000 3.770317
15.800000 4.424254
16.000000 5.142979
16.200000 5.919980
16.400000 6.790820
16.600000 7.483103
16.800000 8.172487
17.000000 8.841153
17.200000 9.469042
17.400000 9.954094
17.600000 10.177204
17.800000 10.630106
18.000000 10.596180
18.200000 12.441078
18.400000 14.641515
18.600000 15.664358
18.800000 16.401475
19.000000 16.676955
19.200000 16.539054
19.400000 16.120304
19.600000 15.257715
19.800000 12.596892
20.000000 8.675408
20.200000 4.091081
20.400000 -0.582221
20.600000 -2.178700
20.800000 -0.190587
21.000000 -3.677931
21.200000 -9.111222
21.400000 -12.686274
21.600000 -14.666767
21.800000 -15.635027
22.000000 -15.874352
22.200000 -15.473382
22.400000 -14.542455
22.600000 -13.018488
22.800000 -10.708563
23.000000 -7.170617
23.200000 -2.128843
23.400000 2.426631
23.600000 3.174177
23.800000 0.580723
24.000000 -3.590355
24.200000 -8.348082
24.400000 -11.076515
24.600000 -11.707749
24.800000 -11.737292
25.000000 -11.650237
25.200000 -11.473767
25.400000 -10.823249
25.600000 -9.766407
25.800000 -8.517363
26.000000 -7.226040


==> matlabPlots/constraints/euler_deg_scope_y.txt <==
0.000000 0.000000
0.200000 3.948845
0.400000 13.309295
0.600000 18.394639
0.800000 18.953990
1.000000 20.736855
1.200000 22.123595
1.400000 23.001247
1.600000 23.232210
1.800000 22.561631
2.000000 21.267970
2.200000 19.606316
2.400000 17.722734
2.600000 15.584324
2.800000 13.228804
3.000000 10.944698
3.200000 9.313216
3.400000 8.030306
3.600000 6.885914
3.800000 5.937576
4.000000 5.197708
4.200000 4.651279
4.400000 3.818441
4.600000 2.797143
4.800000 4.992887
5.000000 8.180769
5.200000 10.222783
5.400000 11.963779
5.600000 13.731493
5.800000 15.378002
6.000000 17.094429
6.200000 17.371276
6.400000 17.040217
6.600000 16.988675
6.800000 17.077983
7.000000 16.527951
7.200000 15.192708
7.400000 11.484628
7.600000 8.793375
7.800000 10.098044
8.000000 12.988255
8.200000 15.226823
8.400000 16.095110
8.600000 17.127138
8.800000 17.449331
9.000000 17.542531
9.200000 17.550762
9.400000 17.473015
9.600000 17.204684
9.800000 16.766441
10.000000 16.110222
10.200000 15.148707
10.400000 13.858282
10.600000 12.156967
10.800000 10.073530
11.000000 9.078918
11.200000 8.779825
11.400000 8.628658
11.600000 9.263315
11.800000 10.710722
12.000000 11.923088
12.200000 11.691647
12.400000 11.240135
12.600000 10.702941
12.800000 10.360764
13.000000 10.279415
13.200000 10.383655
13.400000 10.585400
13.600000 10.639776
13.800000 10.915997
14.000000 11.597427
14.200000 12.529256
14.400000 13.552621
14.600000 14.719181
14.800000 15.825929
15.000000 16.711668
15.200000 17.452020
15.400000 18.082121
15.600000 18.709679
15.800000 19.258627
16.000000 19.686411
16.200000 20.000863
16.400000 20.344383
16.600000 20.523797
16.800000 20.555468
17.000000 20.352176
17.200000 19.892286
17.400000 19.100286
17.600000 17.811849
17.800000 16.066277
18.000000 13.361010
18.200000 13.415595
18.400000 13.606689
18.600000 13.239479
18.800000 13.343549
19.000000 13.691889
19.200000 14.047576
19.400000 14.338921
19.600000 14.473800
19.800000 13.084243
20.000000 10.384903
20.200000 7.789212
20.400000 7.949719
20.600000 8.842445
20.800000 10.192501
21.000000 8.441075
21.200000 6.270950
21.400000 5.135404
21.600000 4.899679
21.800000 5.144946
22.000000 5.670554
22.200000 6.356717
22.400000 7.092060
22.600000 7.816992
22.800000 8.476132
23.000000 9.195662
23.200000 9.888316
23.400000 9.539524
23.600000 9.330401
23.800000 9.507050
24.000000 10.072086
24.200000 10.612426
24.400000 10.969332
24.600000 11.332972
24.800000 11.390411
25.000000 11.249869
25.200000 11.050643
25.400000 10.827490
25.600000 10.612306
25.800000 10.394538
26.000000 10.190589


==> matlabPlots/constraints/euler_deg_scope_z.txt <==
0.000000 -0.000000
0.200000 9.621570
0.400000 38.248850
0.600000 66.629514
0.800000 86.912028
1.000000 95.973178
1.200000 95.912973
1.400000 90.106165
1.600000 82.333778
1.800000 74.531561
2.000000 66.947537
2.200000 59.607063
2.400000 52.583358
2.600000 46.115492
2.800000 40.666548
3.000000 36.974161
3.200000 34.460638
3.400000 32.425903
3.600000 29.787783
3.800000 27.683449
4.000000 27.813316
4.200000 28.630808
4.400000 29.938285
4.600000 33.286612
4.800000 40.670599
5.000000 49.453573
5.200000 59.767819
5.400000 69.482271
5.600000 77.538447
5.800000 83.650669
6.000000 87.025438
6.200000 88.041692
6.400000 86.389741
6.600000 81.141287
6.800000 72.782528
7.000000 63.460195
7.200000 54.250927
7.400000 45.417681
7.600000 34.521388
7.800000 21.889944
8.000000 9.457592
8.200000 -1.657879
8.400000 -10.251749
8.600000 -15.580342
8.800000 -19.271230
9.000000 -21.313004
9.200000 -21.624264
9.400000 -20.344961
9.600000 -17.569030
9.800000 -13.152699
10.000000 -7.189960
10.200000 -0.067601
10.400000 7.768123
10.600000 15.745801
10.800000 23.005786
11.000000 28.323454
11.200000 32.084954
11.400000 35.665202
11.600000 39.902323
11.800000 44.377845
12.000000 48.258252
12.200000 50.930319
12.400000 53.528482
12.600000 56.144921
12.800000 58.789394
13.000000 61.337838
13.200000 63.742492
13.400000 66.030963
13.600000 68.029243
13.800000 69.983276
14.000000 72.173661
14.200000 74.488496
14.400000 76.627412
14.600000 78.558359
14.800000 79.785558
15.000000 80.350312
15.200000 79.850998
15.400000 78.459805
15.600000 76.487658
15.800000 74.034171
16.000000 71.198565
16.200000 68.151572
16.400000 65.145159
16.600000 62.412373
16.800000 59.914529
17.000000 57.657112
17.200000 55.711646
17.400000 54.107776
17.600000 52.671016
17.800000 51.127233
18.000000 49.938327
18.200000 48.610816
18.400000 47.278435
18.600000 46.663055
18.800000 46.936761
19.000000 48.046033
19.200000 49.545428
19.400000 51.146744
19.600000 52.864947
19.800000 54.817306
20.000000 57.236408
20.200000 58.948960
20.400000 59.272339
20.600000 59.514206
20.800000 58.608437
21.000000 58.290639
21.200000 57.463079
21.400000 56.112266
21.600000 54.533841
21.800000 52.802897
22.000000 50.925144
22.200000 48.835136
22.400000 46.529006
22.600000 43.954872
22.800000 41.027893
23.000000 38.034418
23.200000 34.990066
23.400000 31.608652
23.600000 28.519483
23.800000 25.981870
24.000000 24.029970
24.200000 22.400375
24.400000 21.276989
24.600000 21.313616
24.800000 21.885109
25.000000 22.492785
25.200000 23.117129
25.400000 23.735893
25.600000 24.411428
25.800000 25.103122
26.000000 25.792968


==> matlabPlots/constraints/euler_rad_scope_x.txt <==
0.000000 -0.000000
0.200000 0.038481
0.400000 0.095969
0.600000 0.119443
0.800000 0.025604
1.000000 -0.025738
1.200000 -0.019094
1.400000 -0.006400
1.600000 0.030248
1.800000 0.070479
2.000000 0.109539
2.200000 0.145959
2.400000 0.177860
2.600000 0.203543
2.800000 0.215992
3.000000 0.179144
3.200000 0.120504
3.400000 0.060316
3.600000 0.041547
3.800000 0.018918
4.000000 -0.047189
4.200000 -0.081345
4.400000 -0.087184
4.600000 -0.044488
4.800000 0.086266
5.000000 0.174993
5.200000 0.162074
5.400000 0.102086
5.600000 0.057355
5.800000 0.032632
6.000000 0.013839
6.200000 -0.009519
6.400000 -0.031319
6.600000 -0.019400
6.800000 0.001277
7.000000 0.035842
7.200000 0.071558
7.400000 0.046760
7.600000 -0.065340
7.800000 -0.193280
8.000000 -0.256899
8.200000 -0.219700
8.400000 -0.153721
8.600000 -0.110694
8.800000 -0.075379
9.000000 -0.046939
9.200000 -0.027477
9.400000 -0.016744
9.600000 -0.014176
9.800000 -0.021749
10.000000 -0.039939
10.200000 -0.064380
10.400000 -0.089324
10.600000 -0.114405
10.800000 -0.133092
11.000000 -0.141861
11.200000 -0.102748
11.400000 -0.030968
11.600000 0.049604
11.800000 0.128838
12.000000 0.174601
12.200000 0.187707
12.400000 0.182818
12.600000 0.168835
12.800000 0.156849
13.000000 0.146562
13.200000 0.135403
13.400000 0.123324
13.600000 0.111047
13.800000 0.099308
14.000000 0.088146
14.200000 0.077003
14.400000 0.066751
14.600000 0.057636
14.800000 0.051865
15.000000 0.049054
15.200000 0.050900
15.400000 0.056724
15.600000 0.065804
15.800000 0.077218
16.000000 0.089762
16.200000 0.103323
16.400000 0.118522
16.600000 0.130605
16.800000 0.142637
17.000000 0.154307
17.200000 0.165266
17.400000 0.173732
17.600000 0.177626
17.800000 0.185530
18.000000 0.184938
18.200000 0.217138
18.400000 0.255543
18.600000 0.273395
18.800000 0.286260
19.000000 0.291068
19.200000 0.288661
19.400000 0.281352
19.600000 0.266297
19.800000 0.219857
20.000000 0.151414
20.200000 0.071403
20.400000 -0.010162
20.600000 -0.038025
20.800000 -0.003326
21.000000 -0.064192
21.200000 -0.159021
21.400000 -0.221417
21.600000 -0.255983
21.800000 -0.272883
22.000000 -0.277060
22.200000 -0.270061
22.400000 -0.253814
22.600000 -0.227215
22.800000 -0.186900
23.000000 -0.125151
23.200000 -0.037155
23.400000 0.042353
23.600000 0.055400
23.800000 0.010136
24.000000 -0.062664
24.200000 -0.145702
24.400000 -0.193322
24.600000 -0.204339
24.800000 -0.204854
25.000000 -0.203335
25.200000 -0.200255
25.400000 -0.188901
25.600000 -0.170456
25.800000 -0.148656
26.000000 -0.126118


==> matlabPlots/constraints/euler_rad_scope_y.txt <==
0.000000 0.000000
0.200000 0.068920
0.400000 0.232291
0.600000 0.321047
0.800000 0.330810
1.000000 0.361926
1.200000 0.386130
1.400000 0.401447
1.600000 0.405479
1.800000 0.393775
2.000000 0.371196
2.200000 0.342195
2.400000 0.309320
2.600000 0.271998
2.800000 0.230886
3.000000 0.191021
3.200000 0.162546
3.400000 0.140155
3.600000 0.120182
3.800000 0.103630
4.000000 0.090717
4.200000 0.081180
4.400000 0.066644
4.600000 0.048819
4.800000 0.087142
5.000000 0.142781
5.200000 0.178421
5.400000 0.208807
5.600000 0.239660
5.800000 0.268397
6.000000 0.298354
6.200000 0.303186
6.400000 0.297408
6.600000 0.296508
6.800000 0.298067
7.000000 0.288467
7.200000 0.265163
7.400000 0.200445
7.600000 0.153473
7.800000 0.176244
8.000000 0.226688
8.200000 0.265758
8.400000 0.280913
8.600000 0.298925
8.800000 0.304548
9.000000 0.306175
9.200000 0.306319
9.400000 0.304962
9.600000 0.300278
9.800000 0.292630
10.000000 0.281176
10.200000 0.264395
10.400000 0.241873
10.600000 0.212179
10.800000 0.175816
11.000000 0.158457
11.200000 0.153237
11.400000 0.150598
11.600000 0.161675
11.800000 0.186937
12.000000 0.208097
12.200000 0.204058
12.400000 0.196177
12.600000 0.186802
12.800000 0.180829
13.000000 0.179410
13.200000 0.181229
13.400000 0.184750
13.600000 0.185699
13.800000 0.190520
14.000000 0.202413
14.200000 0.218677
14.400000 0.236538
14.600000 0.256898
14.800000 0.276215
15.000000 0.291674
15.200000 0.304595
15.400000 0.315593
15.600000 0.326546
15.800000 0.336126
16.000000 0.343593
16.200000 0.349081
16.400000 0.355076
16.600000 0.358208
16.800000 0.358761
17.000000 0.355212
17.200000 0.347186
17.400000 0.333363
17.600000 0.310875
17.800000 0.280409
18.000000 0.233194
18.200000 0.234146
18.400000 0.237482
18.600000 0.231072
18.800000 0.232889
19.000000 0.238969
19.200000 0.245176
19.400000 0.250261
19.600000 0.252615
19.800000 0.228363
20.000000 0.181251
20.200000 0.135947
20.400000 0.138749
20.600000 0.154330
20.800000 0.177893
21.000000 0.147325
21.200000 0.109449
21.400000 0.089630
21.600000 0.085516
21.800000 0.089796
22.000000 0.098970
22.200000 0.110946
22.400000 0.123780
22.600000 0.136432
22.800000 0.147936
23.000000 0.160495
23.200000 0.172584
23.400000 0.166496
23.600000 0.162846
23.800000 0.165929
24.000000 0.175791
24.200000 0.185222
24.400000 0.191451
24.600000 0.197798
24.800000 0.198800
25.000000 0.196347
25.200000 0.192870
25.400000 0.188975
25.600000 0.185220
25.800000 0.181419
26.000000 0.177859


==> matlabPlots/constraints/euler_rad_scope_z.txt <==
0.000000 -0.000000
0.200000 0.167928
0.400000 0.667568
0.600000 1.162904
0.800000 1.516901
1.000000 1.675048
1.200000 1.673997
1.400000 1.572649
1.600000 1.436996
1.800000 1.300821
2.000000 1.168455
2.200000 1.040340
2.400000 0.917753
2.600000 0.804867
2.800000 0.709765
3.000000 0.645321
3.200000 0.601452
3.400000 0.565939
3.600000 0.519895
3.800000 0.483167
4.000000 0.485434
4.200000 0.499702
4.400000 0.522522
4.600000 0.580961
4.800000 0.709836
5.000000 0.863128
5.200000 1.043145
5.400000 1.212694
5.600000 1.353301
5.800000 1.459980
6.000000 1.518880
6.200000 1.536617
6.400000 1.507785
6.600000 1.416183
6.800000 1.270295
7.000000 1.107589
7.200000 0.946857
7.400000 0.792688
7.600000 0.602512
7.800000 0.382052
8.000000 0.165066
8.200000 -0.028935
8.400000 -0.178927
8.600000 -0.271928
8.800000 -0.336346
9.000000 -0.371982
9.200000 -0.377415
9.400000 -0.355087
9.600000 -0.306637
9.800000 -0.229558
10.000000 -0.125488
10.200000 -0.001180
10.400000 0.135579
10.600000 0.274816
10.800000 0.401527
11.000000 0.494338
11.200000 0.559988
11.400000 0.622475
11.600000 0.696427
11.800000 0.774540
12.000000 0.842265
12.200000 0.888902
12.400000 0.934248
12.600000 0.979914
12.800000 1.026068
13.000000 1.070547
13.200000 1.112516
13.400000 1.152458
13.600000 1.187334
13.800000 1.221439
14.000000 1.259668
14.200000 1.300070
14.400000 1.337401
14.600000 1.371102
14.800000 1.392521
15.000000 1.402378
15.200000 1.393663
15.400000 1.369382
15.600000 1.334961
15.800000 1.292140
16.000000 1.242649
16.200000 1.189469
16.400000 1.136998
16.600000 1.089301
16.800000 1.045706
17.000000 1.006306
17.200000 0.972352
17.400000 0.944359
17.600000 0.919283
17.800000 0.892339
18.000000 0.871588
18.200000 0.848419
18.400000 0.825164
18.600000 0.814424
18.800000 0.819201
19.000000 0.838561
19.200000 0.864731
19.400000 0.892679
19.600000 0.922667
19.800000 0.956742
20.000000 0.998964
20.200000 1.028853
20.400000 1.034497
20.600000 1.038719
20.800000 1.022910
21.000000 1.017364
21.200000 1.002920
21.400000 0.979344
21.600000 0.951795
21.800000 0.921584
22.000000 0.888811
22.200000 0.852334
22.400000 0.812084
22.600000 0.767157
22.800000 0.716072
23.000000 0.663826
23.200000 0.610692
23.400000 0.551675
23.600000 0.497759
23.800000 0.453469
24.000000 0.419402
24.200000 0.390960
24.400000 0.371354
24.600000 0.371993
24.800000 0.381967
25.000000 0.392573
25.200000 0.403470
25.400000 0.414269
25.600000 0.426060
25.800000 0.438132
26.000000 0.450172


==> matlabPlots/constraints/euler_star_deg_scope_x.txt <==
0.000000 -0.000000
0.200000 2.355288
0.400000 5.852987
0.600000 6.708470
0.800000 0.794795
1.000000 -1.383734
1.200000 -1.105260
1.400000 -0.249177
1.600000 2.032868
1.800000 4.265611
2.000000 6.439242
2.200000 8.606803
2.400000 10.318366
2.600000 11.755327
2.800000 12.294569
3.000000 9.994041
3.200000 6.394192
3.400000 3.303940
3.600000 2.348711
3.800000 0.831416
4.000000 -2.946421
4.200000 -4.773119
4.400000 -4.929675
4.600000 -2.118410
4.800000 5.822613
5.000000 10.198631
5.200000 9.069342
5.400000 5.448402
5.600000 3.117169
5.800000 1.761764
6.000000 0.736615
6.200000 -0.748901
6.400000 -1.801865
6.600000 -0.972830
6.800000 0.221487
7.000000 2.210824
7.200000 4.224042
7.400000 2.236011
7.600000 -4.324307
7.800000 -11.877120
8.000000 -14.698632
8.200000 -12.288568
8.400000 -8.584896
8.600000 -6.078564
8.800000 -4.135125
9.000000 -2.552745
9.200000 -1.510717
9.400000 -0.930854
9.600000 -0.832370
9.800000 -1.324852
10.000000 -2.417512
10.200000 -3.796176
10.400000 -5.225239
10.600000 -6.719199
10.800000 -7.718068
11.000000 -8.040139
11.200000 -5.627020
11.400000 -1.428526
11.600000 3.443201
11.800000 7.744408
12.000000 10.127247
12.200000 10.750650
12.400000 10.430823
12.600000 9.576257
12.800000 8.925676
13.000000 8.336190
13.200000 7.706593
13.400000 7.013741
13.600000 6.274208
13.800000 5.626042
14.000000 4.987395
14.200000 4.365428
14.400000 3.780947
14.600000 3.245843
14.800000 2.948966
15.000000 2.811040
15.200000 2.935554
15.400000 3.282758
15.600000 3.846241
15.800000 4.494469
16.000000 5.198420
16.200000 6.003856
16.400000 6.849728
16.600000 7.537572
16.800000 8.256152
17.000000 8.905569
17.200000 9.528555
17.400000 9.971136
17.600000 10.211584
17.800000 10.602732
18.000000 10.626665
18.200000 12.744571
18.400000 14.739920
18.600000 15.726870
18.800000 16.462520
19.000000 16.680803
19.200000 16.506207
19.400000 16.081084
19.600000 15.136216
19.800000 12.136353
20.000000 8.300954
20.200000 3.531502
20.400000 -0.822837
20.600000 -2.136558
20.800000 -0.293474
21.000000 -4.247631
21.200000 -9.563811
21.400000 -12.880674
21.600000 -14.768948
21.800000 -15.703233
22.000000 -15.860503
22.200000 -15.404376
22.400000 -14.451454
22.600000 -12.875846
22.800000 -10.345249
23.000000 -6.731151
23.200000 -1.579870
23.400000 2.637296
23.600000 3.072682
23.800000 0.127073
24.000000 -4.064495
24.200000 -8.672469
24.400000 -11.140043
24.600000 -11.721174
24.800000 -11.726301
25.000000 -11.647779
25.200000 -11.441828
25.400000 -10.757288
25.600000 -9.676085
25.800000 -8.357403
26.000000 -7.094620


==> matlabPlots/constraints/euler_star_deg_scope_y.txt <==
0.000000 0.000000
0.200000 4.586438
0.400000 14.387973
0.600000 18.576018
0.800000 18.985791
1.000000 20.982717
1.200000 22.210119
1.400000 23.051821
1.600000 23.194354
1.800000 22.454524
2.000000 21.154180
2.200000 19.381567
2.400000 17.571870
2.600000 15.414390
2.800000 13.029975
3.000000 10.762302
3.200000 9.123924
3.400000 7.944702
3.600000 6.781718
3.800000 5.878553
4.000000 5.146530
4.200000 4.572806
4.400000 3.737963
4.600000 2.790432
4.800000 5.358298
5.000000 8.476946
5.200000 10.346199
5.400000 12.201006
5.600000 13.894952
5.800000 15.499543
6.000000 17.318248
6.200000 17.332179
6.400000 17.035992
6.600000 16.994957
6.800000 17.058218
7.000000 16.454723
7.200000 14.915217
7.400000 11.089002
7.600000 8.736947
7.800000 10.392522
8.000000 13.284664
8.200000 15.312502
8.400000 16.173258
8.600000 17.203482
8.800000 17.461057
9.000000 17.542997
9.200000 17.548145
9.400000 17.461827
9.600000 17.157989
9.800000 16.710914
10.000000 16.028461
10.200000 15.063580
10.400000 13.750871
10.600000 11.911197
10.800000 9.885618
11.000000 9.081936
11.200000 8.748656
11.400000 8.646953
11.600000 9.409699
11.800000 10.882803
12.000000 11.994502
12.200000 11.639844
12.400000 11.208290
12.600000 10.642939
12.800000 10.342120
13.000000 10.282539
13.200000 10.396367
13.400000 10.599552
13.600000 10.650627
13.800000 10.968546
14.000000 11.685876
14.200000 12.604248
14.400000 13.623624
14.600000 14.836592
14.800000 15.927893
15.000000 16.781470
15.200000 17.502228
15.400000 18.128719
15.600000 18.784182
15.800000 19.308620
16.000000 19.711700
16.200000 20.033126
16.400000 20.366643
16.600000 20.534414
16.800000 20.540563
17.000000 20.318569
17.200000 19.832178
17.400000 19.018650
17.600000 17.700222
17.800000 15.742956
18.000000 13.142440
18.200000 13.506394
18.400000 13.579458
18.600000 13.226938
18.800000 13.381338
19.000000 13.729973
19.200000 14.078729
19.400000 14.360014
19.600000 14.455683
19.800000 12.794347
20.000000 10.065315
20.200000 7.678582
20.400000 8.051500
20.600000 8.908749
20.800000 10.103514
21.000000 8.216048
21.200000 6.101425
21.400000 5.094009
21.600000 4.904783
21.800000 5.195885
22.000000 5.735486
22.200000 6.429408
22.400000 7.147528
22.600000 7.868041
22.800000 8.562269
23.000000 9.271310
23.200000 9.917593
23.400000 9.502913
23.600000 9.334184
23.800000 9.557489
24.000000 10.146444
24.200000 10.631792
24.400000 11.018711
24.600000 11.348398
24.800000 11.379583
25.000000 11.232960
25.200000 11.033122
25.400000 10.811230
25.600000 10.595513
25.800000 10.368490
26.000000 10.171138


==> matlabPlots/constraints/euler_star_deg_scope_z.txt <==
0.000000 -0.000000
0.200000 11.449491
0.400000 41.977429
0.600000 69.138107
0.800000 88.301983
1.000000 96.394849
1.200000 95.535061
1.400000 89.548023
1.600000 81.346605
1.800000 73.762565
2.000000 66.388348
2.200000 58.709303
2.400000 52.074109
2.600000 45.663747
2.800000 40.337123
3.000000 36.670950
3.200000 34.213811
3.400000 32.249486
3.600000 29.507370
3.800000 27.629004
4.000000 27.869793
4.200000 28.741144
4.400000 30.152803
4.600000 33.707114
4.800000 41.710345
5.000000 50.429673
5.200000 60.550761
5.400000 70.583999
5.600000 78.251123
5.800000 84.006370
6.000000 87.223614
6.200000 88.026209
6.400000 86.122997
6.600000 80.235101
6.800000 71.861917
7.000000 62.761878
7.200000 53.144435
7.400000 44.452157
7.600000 33.606844
7.800000 20.317351
8.000000 8.248759
8.200000 -2.412383
8.400000 -10.748699
8.600000 -16.119814
8.800000 -19.553385
9.000000 -21.420785
9.200000 -21.580904
9.400000 -20.189138
9.600000 -17.109862
9.800000 -12.620762
10.000000 -6.522215
10.200000 0.500986
10.400000 8.368143
10.600000 16.720784
10.800000 23.627914
11.000000 28.764398
11.200000 32.340034
11.400000 35.962129
11.600000 40.447611
11.800000 44.834120
12.000000 48.520647
12.200000 51.142192
12.400000 53.717267
12.600000 56.477111
12.800000 59.050463
13.000000 61.584292
13.200000 63.918656
13.400000 66.195202
13.600000 68.266735
13.800000 70.189042
14.000000 72.403737
14.200000 74.658490
14.400000 76.782007
14.600000 78.774927
14.800000 79.874984
15.000000 80.353671
15.200000 79.773517
15.400000 78.329706
15.600000 76.205186
15.800000 73.765489
16.000000 70.973686
16.200000 67.843205
16.400000 64.930615
16.600000 62.216363
16.800000 59.617289
17.000000 57.446918
17.200000 55.536489
17.400000 54.000447
17.600000 52.555012
17.800000 50.971778
18.000000 49.862727
18.200000 48.432990
18.400000 47.208642
18.600000 46.650288
18.800000 47.038228
19.000000 48.185824
19.200000 49.703240
19.400000 51.267966
19.600000 53.003630
19.800000 55.067816
20.000000 57.507720
20.200000 58.953724
20.400000 59.298940
20.600000 59.481201
20.800000 58.559244
21.000000 58.240360
21.200000 57.343638
21.400000 56.000348
21.600000 54.408957
21.800000 52.577073
22.000000 50.726139
22.200000 48.613787
22.400000 46.347161
22.600000 43.746150
22.800000 40.650758
23.000000 37.740071
23.200000 34.655971
23.400000 31.360813
23.600000 28.307897
23.800000 25.704275
24.000000 23.861708
24.200000 22.285532
24.400000 21.239519
24.600000 21.349126
24.800000 21.960608
25.000000 22.558235
25.200000 23.161210
25.400000 23.785692
25.600000 24.462609
25.800000 25.190189
26.000000 25.860881


==> matlabPlots/constraints/euler_star_scope_x.txt <==
0.000000 -0.000000
0.200000 0.041108
0.400000 0.102154
0.600000 0.117085
0.800000 0.013872
1.000000 -0.024151
1.200000 -0.019290
1.400000 -0.004349
1.600000 0.035480
1.800000 0.074449
2.000000 0.112386
2.200000 0.150217
2.400000 0.180089
2.600000 0.205169
2.800000 0.214581
3.000000 0.174429
3.200000 0.111600
3.400000 0.057665
3.600000 0.040993
3.800000 0.014511
4.000000 -0.051425
4.200000 -0.083307
4.400000 -0.086039
4.600000 -0.036973
4.800000 0.101624
5.000000 0.178000
5.200000 0.158290
5.400000 0.095093
5.600000 0.054405
5.800000 0.030749
6.000000 0.012856
6.200000 -0.013071
6.400000 -0.031448
6.600000 -0.016979
6.800000 0.003866
7.000000 0.038586
7.200000 0.073723
7.400000 0.039026
7.600000 -0.075473
7.800000 -0.207295
8.000000 -0.256540
8.200000 -0.214476
8.400000 -0.149835
8.600000 -0.106091
8.800000 -0.072172
9.000000 -0.044554
9.200000 -0.026367
9.400000 -0.016246
9.600000 -0.014528
9.800000 -0.023123
10.000000 -0.042194
10.200000 -0.066256
10.400000 -0.091198
10.600000 -0.117272
10.800000 -0.134706
11.000000 -0.140327
11.200000 -0.098210
11.400000 -0.024932
11.600000 0.060095
11.800000 0.135165
12.000000 0.176754
12.200000 0.187634
12.400000 0.182052
12.600000 0.167137
12.800000 0.155782
13.000000 0.145494
13.200000 0.134505
13.400000 0.122413
13.600000 0.109506
13.800000 0.098193
14.000000 0.087046
14.200000 0.076191
14.400000 0.065990
14.600000 0.056651
14.800000 0.051469
15.000000 0.049062
15.200000 0.051235
15.400000 0.057295
15.600000 0.067130
15.800000 0.078443
16.000000 0.090730
16.200000 0.104787
16.400000 0.119550
16.600000 0.131555
16.800000 0.144097
17.000000 0.155432
17.200000 0.166305
17.400000 0.174029
17.600000 0.178226
17.800000 0.185053
18.000000 0.185470
18.200000 0.222435
18.400000 0.257260
18.600000 0.274486
18.800000 0.287325
19.000000 0.291135
19.200000 0.288088
19.400000 0.280668
19.600000 0.264177
19.800000 0.211819
20.000000 0.144879
20.200000 0.061636
20.400000 -0.014361
20.600000 -0.037290
20.800000 -0.005122
21.000000 -0.074135
21.200000 -0.166920
21.400000 -0.224810
21.600000 -0.257767
21.800000 -0.274073
22.000000 -0.276818
22.200000 -0.268857
22.400000 -0.252225
22.600000 -0.224726
22.800000 -0.180559
23.000000 -0.117481
23.200000 -0.027574
23.400000 0.046030
23.600000 0.053628
23.800000 0.002218
24.000000 -0.070939
24.200000 -0.151363
24.400000 -0.194430
24.600000 -0.204573
24.800000 -0.204663
25.000000 -0.203292
25.200000 -0.199698
25.400000 -0.187750
25.600000 -0.168880
25.800000 -0.145864
26.000000 -0.123824


==> matlabPlots/constraints/euler_star_scope_y.txt <==
0.000000 0.000000
0.200000 0.080048
0.400000 0.251117
0.600000 0.324213
0.800000 0.331365
1.000000 0.366217
1.200000 0.387640
1.400000 0.402330
1.600000 0.404818
1.800000 0.391905
2.000000 0.369210
2.200000 0.338272
2.400000 0.306687
2.600000 0.269032
2.800000 0.227416
3.000000 0.187838
3.200000 0.159243
3.400000 0.138661
3.600000 0.118363
3.800000 0.102600
4.000000 0.089824
4.200000 0.079811
4.400000 0.065240
4.600000 0.048702
4.800000 0.093520
5.000000 0.147951
5.200000 0.180575
5.400000 0.212948
5.600000 0.242513
5.800000 0.270518
6.000000 0.302260
6.200000 0.302504
6.400000 0.297334
6.600000 0.296618
6.800000 0.297722
7.000000 0.287189
7.200000 0.260320
7.400000 0.193540
7.600000 0.152489
7.800000 0.181384
8.000000 0.231861
8.200000 0.267254
8.400000 0.282277
8.600000 0.300257
8.800000 0.304753
9.000000 0.306183
9.200000 0.306273
9.400000 0.304766
9.600000 0.299463
9.800000 0.291660
10.000000 0.279749
10.200000 0.262909
10.400000 0.239998
10.600000 0.207890
10.800000 0.172537
11.000000 0.158510
11.200000 0.152693
11.400000 0.150918
11.600000 0.164230
11.800000 0.189941
12.000000 0.209344
12.200000 0.203154
12.400000 0.195622
12.600000 0.185754
12.800000 0.180504
13.000000 0.179464
13.200000 0.181451
13.400000 0.184997
13.600000 0.185889
13.800000 0.191437
14.000000 0.203957
14.200000 0.219986
14.400000 0.237777
14.600000 0.258947
14.800000 0.277994
15.000000 0.292892
15.200000 0.305472
15.400000 0.316406
15.600000 0.327846
15.800000 0.336999
16.000000 0.344034
16.200000 0.349644
16.400000 0.355465
16.600000 0.358393
16.800000 0.358500
17.000000 0.354626
17.200000 0.346137
17.400000 0.331938
17.600000 0.308927
17.800000 0.274766
18.000000 0.229379
18.200000 0.235731
18.400000 0.237006
18.600000 0.230854
18.800000 0.233548
19.000000 0.239633
19.200000 0.245720
19.400000 0.250630
19.600000 0.252299
19.800000 0.223303
20.000000 0.175673
20.200000 0.134017
20.400000 0.140525
20.600000 0.155487
20.800000 0.176340
21.000000 0.143397
21.200000 0.106490
21.400000 0.088907
21.600000 0.085605
21.800000 0.090685
22.000000 0.100103
22.200000 0.112214
22.400000 0.124748
22.600000 0.137323
22.800000 0.149440
23.000000 0.161815
23.200000 0.173095
23.400000 0.165857
23.600000 0.162912
23.800000 0.166810
24.000000 0.177089
24.200000 0.185560
24.400000 0.192313
24.600000 0.198067
24.800000 0.198611
25.000000 0.196052
25.200000 0.192564
25.400000 0.188692
25.600000 0.184927
25.800000 0.180964
26.000000 0.177520


==> matlabPlots/constraints/euler_star_scope_z.txt <==
0.000000 -0.000000
0.200000 0.199831
0.400000 0.732644
0.600000 1.206688
0.800000 1.541160
1.000000 1.682407
1.200000 1.667401
1.400000 1.562908
1.600000 1.419766
1.800000 1.287400
2.000000 1.158695
2.200000 1.024671
2.400000 0.908865
2.600000 0.796983
2.800000 0.704016
3.000000 0.640029
3.200000 0.597144
3.400000 0.562860
3.600000 0.515001
3.800000 0.482217
4.000000 0.486420
4.200000 0.501628
4.400000 0.526266
4.600000 0.588300
4.800000 0.727983
5.000000 0.880164
5.200000 1.056810
5.400000 1.231923
5.600000 1.365740
5.800000 1.466188
6.000000 1.522339
6.200000 1.536347
6.400000 1.503130
6.600000 1.400367
6.800000 1.254227
7.000000 1.095401
7.200000 0.927545
7.400000 0.775837
7.600000 0.586550
7.800000 0.354605
8.000000 0.143968
8.200000 -0.042104
8.400000 -0.187600
8.600000 -0.281344
8.800000 -0.341271
9.000000 -0.373863
9.200000 -0.376658
9.400000 -0.352367
9.600000 -0.298623
9.800000 -0.220274
10.000000 -0.113834
10.200000 0.008744
10.400000 0.146052
10.600000 0.291833
10.800000 0.412385
11.000000 0.502033
11.200000 0.564440
11.400000 0.627658
11.600000 0.705944
11.800000 0.782503
12.000000 0.846845
12.200000 0.892600
12.400000 0.937543
12.600000 0.985712
12.800000 1.030625
13.000000 1.074849
13.200000 1.115591
13.400000 1.155324
13.600000 1.191479
13.800000 1.225030
14.000000 1.263684
14.200000 1.303036
14.400000 1.340099
14.600000 1.374882
14.800000 1.394081
15.000000 1.402436
15.200000 1.392311
15.400000 1.367111
15.600000 1.330031
15.800000 1.287451
16.000000 1.238724
16.200000 1.184087
16.400000 1.133253
16.600000 1.085880
16.800000 1.040518
17.000000 1.002638
17.200000 0.969295
17.400000 0.942486
17.600000 0.917258
17.800000 0.889625
18.000000 0.870269
18.200000 0.845315
18.400000 0.823946
18.600000 0.814201
18.800000 0.820972
19.000000 0.841001
19.200000 0.867485
19.400000 0.894795
19.600000 0.925088
19.800000 0.961115
20.000000 1.003699
20.200000 1.028937
20.400000 1.034962
20.600000 1.038143
20.800000 1.022052
21.000000 1.016486
21.200000 1.000835
21.400000 0.977390
21.600000 0.949615
21.800000 0.917643
22.000000 0.885338
22.200000 0.848471
22.400000 0.808911
22.600000 0.763514
22.800000 0.709490
23.000000 0.658688
23.200000 0.604861
23.400000 0.547349
23.600000 0.494066
23.800000 0.448624
24.000000 0.416465
24.200000 0.388956
24.400000 0.370700
24.600000 0.372613
24.800000 0.383285
25.000000 0.393715
25.200000 0.404239
25.400000 0.415139
25.600000 0.426953
25.800000 0.439652
26.000000 0.451358


==> matlabPlots/constraints/norm_dC.txt <==
     0    0.5000
0.2000    0.5001
0.4000    0.5059
0.6000    0.5135
0.8000    0.5183
1.0000    0.5214
1.2000    0.5244
1.4000    0.5269
1.6000    0.5287
1.8000    0.5285
2.0000    0.5258
2.2000    0.5209
2.4000    0.5142
2.6000    0.5051
2.8000    0.4931
3.0000    0.4788
3.2000    0.4629
3.4000    0.4452
3.6000    0.4258
3.8000    0.4051
4.0000    0.3831
4.2000    0.3605
4.4000    0.3377
4.6000    0.3138
4.8000    0.2880
5.0000    0.2631
5.2000    0.2609
5.4000    0.2837
5.6000    0.3047
5.8000    0.3244
6.0000    0.3432
6.2000    0.3617
6.4000    0.3801
6.6000    0.3987
6.8000    0.4177
7.0000    0.4376
7.2000    0.4599
7.4000    0.4851
7.6000    0.5129
7.8000    0.5401
8.0000    0.5654
8.2000    0.5898
8.4000    0.6138
8.6000    0.6374
8.8000    0.6613
9.0000    0.6860
9.2000    0.7116
9.4000    0.7378
9.6000    0.7646
9.8000    0.7915
10.0000    0.8179
10.2000    0.8429
10.4000    0.8661
10.6000    0.8873
10.8000    0.9065
11.0000    0.9239
11.2000    0.9391
11.4000    0.9527
11.6000    0.9648
11.8000    0.9751
12.0000    0.9838
12.2000    0.9912
12.4000    0.9975
12.6000    1.0029
12.8000    1.0079
13.0000    1.0123
13.2000    1.0164
13.4000    1.0202
13.6000    1.0237
13.8000    1.0270
14.0000    1.0301
14.2000    1.0328
14.4000    1.0351
14.6000    1.0371
14.8000    1.0387
15.0000    1.0401
15.2000    1.0414
15.4000    1.0426
15.6000    1.0437
15.8000    1.0446
16.0000    1.0455
16.2000    1.0462
16.4000    1.0467
16.6000    1.0471
16.8000    1.0471
17.0000    1.0470
17.2000    1.0467
17.4000    1.0463
17.6000    1.0459
17.8000    1.0456
18.0000    1.0456
18.2000    1.0458
18.4000    1.0454
18.6000    1.0452
18.8000    1.0451
19.0000    1.0449
19.2000    1.0447
19.4000    1.0445
19.6000    1.0442
19.8000    1.0430
20.0000    1.0381
20.2000    1.0285
20.4000    1.0143
20.6000    0.9970
20.8000    0.9788
21.0000    0.9628
21.2000    0.9503
21.4000    0.9405
21.6000    0.9325
21.8000    0.9256
22.0000    0.9196
22.2000    0.9141
22.4000    0.9091
22.6000    0.9044
22.8000    0.9001
23.0000    0.8960
23.2000    0.8919
23.4000    0.8882
23.6000    0.8852
23.8000    0.8825
24.0000    0.8800
24.2000    0.8775
24.4000    0.8752
24.6000    0.8730
24.8000    0.8710
25.0000    0.8692
25.2000    0.8677
25.4000    0.8665
25.6000    0.8655
25.8000    0.8648
26.0000    0.8642

==> matlabPlots/constraints/norm_drone_dynObs_1.txt <==
0.000000 4.763140
0.200000 4.761081
0.400000 4.752756
0.600000 4.724799
0.800000 4.665404
1.000000 4.570989
1.200000 4.439769
1.400000 4.269977
1.600000 4.061609
1.800000 3.815131
2.000000 3.532764
2.200000 3.219041
2.400000 2.879257
2.600000 2.518652
2.800000 2.143142
3.000000 1.760651
3.200000 1.380085
3.400000 1.012099
3.600000 0.674587
3.800000 0.418018
4.000000 0.379990
4.200000 0.559616
4.400000 0.788659
4.600000 1.006278
4.800000 1.195083
5.000000 1.347852
5.200000 1.465255
5.400000 1.549877
5.600000 1.605626
5.800000 1.639507
6.000000 1.661148
6.200000 1.679760
6.400000 1.695755
6.600000 1.707226
6.800000 1.713615
7.000000 1.716935
7.200000 1.722598
7.400000 1.738402
7.600000 1.773312
7.800000 1.832880
8.000000 1.924059
8.200000 2.054545
8.400000 2.228168
8.600000 2.442738
8.800000 2.692288
9.000000 2.968824
9.200000 3.263020
9.400000 3.565425
9.600000 3.867108
9.800000 4.159799
10.000000 4.435944
10.200000 4.689079
10.400000 4.914158
10.600000 5.107436
10.800000 5.266764
11.000000 5.391518
11.200000 5.483373
11.400000 5.546654
11.600000 5.586461
11.800000 5.609253
12.000000 5.623181
12.200000 5.634571
12.400000 5.640186
12.600000 5.636151
12.800000 5.620141
13.000000 5.591276
13.200000 5.550040
13.400000 5.498413
13.600000 5.439853
13.800000 5.379043
14.000000 5.321600
14.200000 5.273611
14.400000 5.241023
14.600000 5.228999
14.800000 5.241268
15.000000 5.279592
15.200000 5.343469
15.400000 5.430245
15.600000 5.535480
15.800000 5.653462
16.000000 5.777774
16.200000 5.901920
16.400000 6.019949
16.600000 6.126721
16.800000 6.218257
17.000000 6.292000
17.200000 6.346943
17.400000 6.383668
17.600000 6.404228
17.800000 6.412503
18.000000 6.413604
18.200000 6.411566
18.400000 6.400491
18.600000 6.371974
18.800000 6.320231
19.000000 6.241621
19.200000 6.134172
19.400000 5.997672
19.600000 5.834037
19.800000 5.649840
20.000000 5.455644
20.200000 5.259609
20.400000 5.065361
20.600000 4.875762
20.800000 4.693462
21.000000 4.519576
21.200000 4.357406
21.400000 4.213937
21.600000 4.094739
21.800000 4.002396
22.000000 3.936648
22.200000 3.894873
22.400000 3.872741
22.600000 3.865088
22.800000 3.866727
23.000000 3.873186
23.200000 3.881134
23.400000 3.888099
23.600000 3.892999
23.800000 3.896333
24.000000 3.898969
24.200000 3.901723
24.400000 3.904496
24.600000 3.907301
24.800000 3.910038
25.000000 3.912584
25.200000 3.914908
25.400000 3.916993
25.600000 3.918851
25.800000 3.920493
26.000000 3.921940


==> matlabPlots/constraints/norm_drone_dynObs_2.txt <==
0.000000 9.334077
0.200000 9.331836
0.400000 9.323748
0.600000 9.297306
0.800000 9.243381
1.000000 9.160559
1.200000 9.046212
1.400000 8.899487
1.600000 8.720589
1.800000 8.510088
2.000000 8.270513
2.200000 8.006784
2.400000 7.724656
2.600000 7.429677
2.800000 7.128021
3.000000 6.827737
3.200000 6.536395
3.400000 6.260563
3.600000 6.005894
3.800000 5.777454
4.000000 5.579313
4.200000 5.413628
4.400000 5.279810
4.600000 5.175013
4.800000 5.092364
5.000000 5.028685
5.200000 4.983340
5.400000 4.955714
5.600000 4.942150
5.800000 4.937909
6.000000 4.938882
6.200000 4.936252
6.400000 4.905277
6.600000 4.823005
6.800000 4.674772
7.000000 4.452937
7.200000 4.155267
7.400000 3.786980
7.600000 3.362071
7.800000 2.897645
8.000000 2.412117
8.200000 1.928222
8.400000 1.483427
8.600000 1.146769
8.800000 1.018825
9.000000 1.133877
9.200000 1.391597
9.400000 1.690125
9.600000 1.981196
9.800000 2.248786
10.000000 2.493503
10.200000 2.722217
10.400000 2.930369
10.600000 3.111848
10.800000 3.263032
11.000000 3.382316
11.200000 3.470656
11.400000 3.531896
11.600000 3.570739
11.800000 3.593238
12.000000 3.607170
12.200000 3.618358
12.400000 3.622752
12.600000 3.615771
12.800000 3.594706
13.000000 3.558699
13.200000 3.508798
13.400000 3.448177
13.600000 3.382210
13.800000 3.318244
14.000000 3.265174
14.200000 3.232627
14.400000 3.229671
14.600000 3.263313
14.800000 3.337136
15.000000 3.450548
15.200000 3.598966
15.400000 3.774860
15.600000 3.969070
15.800000 4.171955
16.000000 4.374225
16.200000 4.567553
16.400000 4.745029
16.600000 4.901215
16.800000 5.032290
17.000000 5.136194
17.200000 5.212683
17.400000 5.263363
17.600000 5.291600
17.800000 5.302904
18.000000 5.304436
18.200000 5.302818
18.400000 5.294652
18.600000 5.273507
18.800000 5.235309
19.000000 5.177941
19.200000 5.100878
19.400000 5.005369
19.600000 4.894765
19.800000 4.776273
20.000000 4.660541
20.200000 4.555538
20.400000 4.465580
20.600000 4.393843
20.800000 4.342186
21.000000 4.310901
21.200000 4.301339
21.400000 4.315609
21.600000 4.353192
21.800000 4.410648
22.000000 4.482552
22.200000 4.562495
22.400000 4.643945
22.600000 4.720960
22.800000 4.788659
23.000000 4.843565
23.200000 4.883758
23.400000 4.908839
23.600000 4.920962
23.800000 4.924549
24.000000 4.924636
24.200000 4.926046
24.400000 4.929307
24.600000 4.933576
24.800000 4.938377
25.000000 4.943451
25.200000 4.948718
25.400000 4.954041
25.600000 4.959297
25.800000 4.964414
26.000000 4.969384


==> matlabPlots/constraints/norm_drone_dynObs_3.txt <==
0.000000 4.937104
0.200000 4.935435
0.400000 4.931199
0.600000 4.919392
0.800000 4.900694
1.000000 4.879357
1.200000 4.853958
1.400000 4.827537
1.600000 4.803425
1.800000 4.785476
2.000000 4.779146
2.200000 4.790678
2.400000 4.825655
2.600000 4.888104
2.800000 4.980274
3.000000 5.102804
3.200000 5.253439
3.400000 5.427638
3.600000 5.619065
3.800000 5.820176
4.000000 6.024427
4.200000 6.224290
4.400000 6.412358
4.600000 6.583262
4.800000 6.729851
5.000000 6.847451
5.200000 6.938287
5.400000 7.005580
5.600000 7.051862
5.800000 7.081744
6.000000 7.102427
6.200000 7.120101
6.400000 7.131069
6.600000 7.129039
6.800000 7.109316
7.000000 7.069151
7.200000 7.007416
7.400000 6.924868
7.600000 6.825345
7.800000 6.709924
8.000000 6.580584
8.200000 6.440747
8.400000 6.294825
8.600000 6.149681
8.800000 6.012606
9.000000 5.890025
9.200000 5.786837
9.400000 5.706186
9.600000 5.649385
9.800000 5.615753
10.000000 5.602547
10.200000 5.605677
10.400000 5.620566
10.600000 5.642610
10.800000 5.667949
11.000000 5.693325
11.200000 5.716083
11.400000 5.735590
11.600000 5.751474
11.800000 5.763796
12.000000 5.773611
12.200000 5.779893
12.400000 5.773303
12.600000 5.744582
12.800000 5.686817
13.000000 5.595035
13.200000 5.466295
13.400000 5.299328
13.600000 5.094479
13.800000 4.853591
14.000000 4.579571
14.200000 4.276470
14.400000 3.949361
14.600000 3.604125
14.800000 3.247285
15.000000 2.885964
15.200000 2.527708
15.400000 2.180364
15.600000 1.852108
15.800000 1.551570
16.000000 1.287925
16.200000 1.070655
16.400000 0.908161
16.600000 0.804112
16.800000 0.752729
17.000000 0.738665
17.200000 0.743771
17.400000 0.754104
17.600000 0.762050
17.800000 0.765615
18.000000 0.765907
18.200000 0.775964
18.400000 0.841062
18.600000 0.995291
18.800000 1.253428
19.000000 1.609181
19.200000 2.037800
19.400000 2.502528
19.600000 2.961147
19.800000 3.374482
20.000000 3.709773
20.200000 3.939196
20.400000 4.042708
20.600000 4.017125
20.800000 3.882208
21.000000 3.683472
21.200000 3.482402
21.400000 3.301404
21.600000 3.148400
21.800000 3.028005
22.000000 2.941225
22.200000 2.885663
22.400000 2.856206
22.600000 2.846205
22.800000 2.848761
23.000000 2.857822
23.200000 2.868869
23.400000 2.878732
23.600000 2.886113
23.800000 2.891473
24.000000 2.895728
24.200000 2.899907
24.400000 2.904025
24.600000 2.908034
24.800000 2.911841
25.000000 2.915358
25.200000 2.918580
25.400000 2.921502
25.600000 2.924139
25.800000 2.926516
26.000000 2.928667


==> matlabPlots/constraints/omegaB_dot_deg_scope_x.txt <==
0.000000 0.000000
0.200000 171.512890
0.400000 -26.503126
0.600000 -256.524042
0.800000 4.757309
1.000000 -31.974878
1.200000 -47.362299
1.400000 -1.293862
1.600000 -14.702265
1.800000 -4.213674
2.000000 18.426426
2.200000 -6.021003
2.400000 -14.605067
2.600000 37.087375
2.800000 -101.256908
3.000000 -93.679632
3.200000 66.414931
3.400000 -22.932405
3.600000 102.429606
3.800000 -101.212064
4.000000 72.679283
4.200000 96.089320
4.400000 17.012321
4.600000 270.184856
4.800000 -84.900467
5.000000 -167.066496
5.200000 -67.118380
5.400000 -26.709891
5.600000 30.864805
5.800000 -7.111913
6.000000 4.418321
6.200000 4.920292
6.400000 16.228560
6.600000 -39.500164
6.800000 29.699090
7.000000 16.826087
7.200000 -173.193299
7.400000 -112.354620
7.600000 -93.143061
7.800000 24.168708
8.000000 140.292768
8.200000 76.127079
8.400000 -41.110542
8.600000 16.052069
8.800000 4.337070
9.000000 6.970135
9.200000 -22.219161
9.400000 -17.760118
9.600000 5.408033
9.800000 -4.264808
10.000000 -5.574966
10.200000 9.729517
10.400000 -4.562632
10.600000 4.626311
10.800000 -6.147303
11.000000 86.777581
11.200000 45.618043
11.400000 8.507032
11.600000 14.920233
11.800000 -56.344436
12.000000 -93.483837
12.200000 -20.659988
12.400000 -23.285360
12.600000 9.371362
12.800000 3.196549
13.000000 -3.300301
13.200000 -0.395243
13.400000 1.164294
13.600000 1.424562
13.800000 0.837031
14.000000 0.282361
14.200000 4.903478
14.400000 2.470351
14.600000 8.474379
14.800000 1.718656
15.000000 -14.333379
15.200000 -5.742016
15.400000 -2.019680
15.600000 -0.162671
15.800000 -2.274145
16.000000 -0.516530
16.200000 3.568495
16.400000 -7.631703
16.600000 5.748636
16.800000 3.161288
17.000000 1.958717
17.200000 0.844334
17.400000 -14.038161
17.600000 16.322843
17.800000 -30.747374
18.000000 30.801747
18.200000 5.353790
18.400000 -19.180996
18.600000 4.496022
18.800000 -9.169439
19.000000 -8.202932
19.200000 -5.907153
19.400000 -5.535495
19.600000 -26.205775
19.800000 -43.377488
20.000000 -2.935113
20.200000 -12.724493
20.400000 139.816893
20.600000 194.263672
20.800000 -217.587441
21.000000 -37.485969
21.200000 56.977993
21.400000 36.762227
21.600000 21.188358
21.800000 16.514074
22.000000 16.234253
22.200000 11.320775
22.400000 15.161917
22.600000 19.887307
22.800000 27.587435
23.000000 41.671090
23.200000 -8.087432
23.400000 -104.190704
23.600000 -87.198690
23.800000 -33.370259
24.000000 -17.616504
24.200000 52.464333
24.400000 50.617366
24.600000 20.709873
24.800000 5.368989
25.000000 0.875843
25.200000 13.566410
25.400000 10.588052
25.600000 3.555651
25.800000 0.524090
26.000000 1.331617


==> matlabPlots/constraints/omegaB_dot_deg_scope_y.txt <==
0.000000 -0.000000
0.200000 131.277137
0.400000 -187.618981
0.600000 -22.174426
0.800000 111.240620
1.000000 -53.405182
1.200000 -10.990211
1.400000 -37.638445
1.600000 -7.538819
1.800000 -0.172123
2.000000 -7.902682
2.200000 1.589246
2.400000 -0.055222
2.600000 -33.939300
2.800000 20.484263
3.000000 -23.417951
3.200000 31.174145
3.400000 10.037442
3.600000 23.292341
3.800000 88.142016
4.000000 -133.695313
4.200000 34.030075
4.400000 -110.066911
4.600000 103.549277
4.800000 -33.936413
5.000000 -115.633641
5.200000 13.014228
5.400000 -41.462108
5.600000 47.080448
5.800000 59.563266
6.000000 10.231266
6.200000 -38.435080
6.400000 -28.669683
6.600000 27.209180
6.800000 -8.292561
7.000000 -35.585048
7.200000 -128.749331
7.400000 27.932940
7.600000 76.375380
7.800000 -21.196276
8.000000 -7.567089
8.200000 -39.097037
8.400000 40.567610
8.600000 -21.853632
8.800000 12.356723
9.000000 -1.143716
9.200000 -9.843293
9.400000 -17.259702
9.600000 -1.195735
9.800000 2.605552
10.000000 -4.029929
10.200000 -1.126185
10.400000 -2.209014
10.600000 -19.849492
10.800000 0.356897
11.000000 -11.563179
11.200000 -3.977626
11.400000 9.515381
11.600000 16.448910
11.800000 -51.225753
12.000000 15.937619
12.200000 7.132817
12.400000 -9.825977
12.600000 12.174145
12.800000 6.274987
13.000000 4.150648
13.200000 8.240662
13.400000 3.760569
13.600000 9.236463
13.800000 1.184382
14.000000 4.772584
14.200000 14.966511
14.400000 23.353439
14.600000 68.227255
14.800000 -73.940264
15.000000 -21.589825
15.200000 6.941287
15.400000 11.418407
15.600000 -3.934677
15.800000 -5.815339
16.000000 6.814860
16.200000 0.264997
16.400000 -9.136477
16.600000 4.707327
16.800000 -6.297184
17.000000 -8.420835
17.200000 -7.618617
17.400000 -14.366981
17.600000 -6.527999
17.800000 -33.770668
18.000000 5.495661
18.200000 -44.656368
18.400000 -15.287097
18.600000 9.700256
18.800000 -2.535619
19.000000 -3.379992
19.200000 -2.350116
19.400000 -0.173322
19.600000 -57.953848
19.800000 -25.505198
20.000000 19.358695
20.200000 74.454117
20.400000 14.060392
20.600000 67.059439
20.800000 -157.319469
21.000000 -21.703730
21.200000 27.632122
21.400000 16.852201
21.600000 13.301968
21.800000 5.409563
22.000000 0.759284
22.200000 -1.687446
22.400000 6.025473
22.600000 4.953105
22.800000 2.943300
23.000000 3.752583
23.200000 -38.751802
23.400000 21.599665
23.600000 3.613199
23.800000 2.234958
24.000000 -11.609851
24.200000 -17.292121
24.400000 1.574553
24.600000 0.524662
24.800000 -6.348986
25.000000 -0.805304
25.200000 -0.865876
25.400000 2.163093
25.600000 0.667850
25.800000 -0.503448
26.000000 0.008852


==> matlabPlots/constraints/omegaB_dot_deg_scope_z.txt <==
0.000000 0.000000
0.200000 559.030471
0.400000 -84.059649
0.600000 -228.173410
0.800000 -277.422979
1.000000 -215.206236
1.200000 -130.556132
1.400000 -29.420853
1.600000 4.013632
1.800000 0.855713
2.000000 4.490141
2.200000 1.984621
2.400000 6.966450
2.600000 26.494809
2.800000 46.594961
3.000000 67.448886
3.200000 -21.818520
3.400000 25.042002
3.600000 -38.584826
3.800000 69.336116
4.000000 18.407927
4.200000 -6.258524
4.400000 43.688237
4.600000 130.737191
4.800000 26.118098
5.000000 38.246197
5.200000 -17.545289
5.400000 -39.608650
5.600000 -47.672466
5.800000 -73.129502
6.000000 -82.493631
6.200000 -64.349637
6.400000 -81.242965
6.600000 -83.555235
6.800000 -16.046131
7.000000 3.033736
7.200000 40.027306
7.400000 -70.242108
7.600000 -67.698562
7.800000 15.446275
8.000000 43.708035
8.200000 65.452316
8.400000 93.379440
8.600000 35.019606
8.800000 38.728084
9.000000 41.454675
9.200000 38.735314
9.400000 35.165403
9.600000 40.676403
9.800000 36.059847
10.000000 27.596157
10.200000 19.807935
10.400000 4.825747
10.600000 -13.946249
10.800000 -64.319986
11.000000 -43.261171
11.200000 0.920811
11.400000 24.766057
11.600000 3.552470
11.800000 -22.149505
12.000000 -69.391209
12.200000 -11.583125
12.400000 7.724177
12.600000 0.592941
12.800000 -1.027161
13.000000 -2.114004
13.200000 -4.166091
13.400000 -11.109883
13.600000 3.562649
13.800000 11.166922
14.000000 4.157848
14.200000 -13.006100
14.400000 -8.685580
14.600000 -56.739238
14.800000 18.870564
15.000000 -11.780725
15.200000 -27.937408
15.400000 -21.560948
15.600000 -7.941509
15.800000 -6.004119
16.000000 -10.543531
16.200000 3.490382
16.400000 9.907297
16.600000 1.873758
16.800000 5.473775
17.000000 6.752195
17.200000 7.087473
17.400000 3.814355
17.600000 -8.349216
17.800000 -13.849961
18.000000 58.005291
18.200000 6.436134
18.400000 9.323631
18.600000 25.697448
18.800000 21.346827
19.000000 8.894275
19.200000 1.492910
19.400000 0.123166
19.600000 -2.812703
19.800000 19.007523
20.000000 -25.911501
20.200000 -40.404721
20.400000 -5.733328
20.600000 -66.918809
20.800000 35.513015
21.000000 -1.733291
21.200000 -14.417216
21.400000 -8.730444
21.600000 -6.814792
21.800000 -4.805338
22.000000 -6.066467
22.200000 -4.926582
22.400000 -8.282624
22.600000 -12.473343
22.800000 -0.269792
23.000000 2.237903
23.200000 -11.623434
23.400000 6.428741
23.600000 15.228641
23.800000 16.079332
24.000000 4.512505
24.200000 8.725351
24.400000 27.036422
24.600000 12.873033
24.800000 -0.930704
25.000000 1.603963
25.200000 -0.022750
25.400000 1.458019
25.600000 0.440468
25.800000 -0.181987
26.000000 -0.634651


==> matlabPlots/constraints/omegaB_dot_rad_scope_x.txt <==
0.000000 0.000000
0.200000 2.993465
0.400000 -0.462567
0.600000 -4.477189
0.800000 0.083031
1.000000 -0.558067
1.200000 -0.826628
1.400000 -0.022582
1.600000 -0.256603
1.800000 -0.073542
2.000000 0.321602
2.200000 -0.105086
2.400000 -0.254907
2.600000 0.647297
2.800000 -1.767266
3.000000 -1.635018
3.200000 1.159159
3.400000 -0.400246
3.600000 1.787734
3.800000 -1.766484
4.000000 1.268493
4.200000 1.677075
4.400000 0.296921
4.600000 4.715615
4.800000 -1.481793
5.000000 -2.915860
5.200000 -1.171437
5.400000 -0.466176
5.600000 0.538692
5.800000 -0.124126
6.000000 0.077114
6.200000 0.085875
6.400000 0.283242
6.600000 -0.689408
6.800000 0.518347
7.000000 0.293671
7.200000 -3.022793
7.400000 -1.960958
7.600000 -1.625653
7.800000 0.421824
8.000000 2.448571
8.200000 1.328668
8.400000 -0.717514
8.600000 0.280161
8.800000 0.075696
9.000000 0.121652
9.200000 -0.387798
9.400000 -0.309973
9.600000 0.094388
9.800000 -0.074435
10.000000 -0.097302
10.200000 0.169812
10.400000 -0.079633
10.600000 0.080744
10.800000 -0.107291
11.000000 1.514555
11.200000 0.796185
11.400000 0.148476
11.600000 0.260407
11.800000 -0.983396
12.000000 -1.631601
12.200000 -0.360585
12.400000 -0.406406
12.600000 0.163561
12.800000 0.055790
13.000000 -0.057601
13.200000 -0.006898
13.400000 0.020321
13.600000 0.024863
13.800000 0.014609
14.000000 0.004928
14.200000 0.085582
14.400000 0.043116
14.600000 0.147906
14.800000 0.029996
15.000000 -0.250165
15.200000 -0.100217
15.400000 -0.035250
15.600000 -0.002839
15.800000 -0.039691
16.000000 -0.009015
16.200000 0.062282
16.400000 -0.133198
16.600000 0.100333
16.800000 0.055175
17.000000 0.034186
17.200000 0.014736
17.400000 -0.245012
17.600000 0.284887
17.800000 -0.536643
18.000000 0.537592
18.200000 0.093441
18.400000 -0.334772
18.600000 0.078470
18.800000 -0.160037
19.000000 -0.143168
19.200000 -0.103099
19.400000 -0.096613
19.600000 -0.457377
19.800000 -0.757080
20.000000 -0.051227
20.200000 -0.222084
20.400000 2.440265
20.600000 3.390541
20.800000 -3.797617
21.000000 -0.654254
21.200000 0.994454
21.400000 0.641622
21.600000 0.369807
21.800000 0.288225
22.000000 0.283341
22.200000 0.197585
22.400000 0.264625
22.600000 0.347099
22.800000 0.481492
23.000000 0.727298
23.200000 -0.141152
23.400000 -1.818471
23.600000 -1.521904
23.800000 -0.582421
24.000000 -0.307466
24.200000 0.915675
24.400000 0.883440
24.600000 0.361455
24.800000 0.093707
25.000000 0.015286
25.200000 0.236779
25.400000 0.184796
25.600000 0.062058
25.800000 0.009147
26.000000 0.023241


==> matlabPlots/constraints/omegaB_dot_rad_scope_y.txt <==
0.000000 -0.000000
0.200000 2.291218
0.400000 -3.274569
0.600000 -0.387017
0.800000 1.941515
1.000000 -0.932096
1.200000 -0.191815
1.400000 -0.656915
1.600000 -0.131577
1.800000 -0.003004
2.000000 -0.137928
2.200000 0.027738
2.400000 -0.000964
2.600000 -0.592353
2.800000 0.357518
3.000000 -0.408720
3.200000 0.544091
3.400000 0.175186
3.600000 0.406528
3.800000 1.538368
4.000000 -2.333423
4.200000 0.593937
4.400000 -1.921030
4.600000 1.807276
4.800000 -0.592302
5.000000 -2.018188
5.200000 0.227141
5.400000 -0.723650
5.600000 0.821709
5.800000 1.039575
6.000000 0.178569
6.200000 -0.670819
6.400000 -0.500380
6.600000 0.474890
6.800000 -0.144732
7.000000 -0.621076
7.200000 -2.247100
7.400000 0.487522
7.600000 1.333002
7.800000 -0.369945
8.000000 -0.132071
8.200000 -0.682372
8.400000 0.708038
8.600000 -0.381418
8.800000 0.215666
9.000000 -0.019962
9.200000 -0.171798
9.400000 -0.301239
9.600000 -0.020870
9.800000 0.045475
10.000000 -0.070336
10.200000 -0.019656
10.400000 -0.038555
10.600000 -0.346439
10.800000 0.006229
11.000000 -0.201816
11.200000 -0.069423
11.400000 0.166075
11.600000 0.287088
11.800000 -0.894058
12.000000 0.278164
12.200000 0.124491
12.400000 -0.171496
12.600000 0.212479
12.800000 0.109519
13.000000 0.072442
13.200000 0.143827
13.400000 0.065634
13.600000 0.161207
13.800000 0.020671
14.000000 0.083297
14.200000 0.261215
14.400000 0.407594
14.600000 1.190790
14.800000 -1.290501
15.000000 -0.376814
15.200000 0.121148
15.400000 0.199289
15.600000 -0.068673
15.800000 -0.101497
16.000000 0.118942
16.200000 0.004625
16.400000 -0.159462
16.600000 0.082158
16.800000 -0.109907
17.000000 -0.146971
17.200000 -0.132970
17.400000 -0.250751
17.600000 -0.113935
17.800000 -0.589409
18.000000 0.095917
18.200000 -0.779401
18.400000 -0.266810
18.600000 0.169301
18.800000 -0.044255
19.000000 -0.058992
19.200000 -0.041017
19.400000 -0.003025
19.600000 -1.011485
19.800000 -0.445150
20.000000 0.337873
20.200000 1.299469
20.400000 0.245400
20.600000 1.170408
20.800000 -2.745743
21.000000 -0.378802
21.200000 0.482272
21.400000 0.294126
21.600000 0.232163
21.800000 0.094415
22.000000 0.013252
22.200000 -0.029451
22.400000 0.105164
22.600000 0.086448
22.800000 0.051370
23.000000 0.065495
23.200000 -0.676347
23.400000 0.376985
23.600000 0.063062
23.800000 0.039007
24.000000 -0.202630
24.200000 -0.301804
24.400000 0.027481
24.600000 0.009157
24.800000 -0.110811
25.000000 -0.014055
25.200000 -0.015112
25.400000 0.037753
25.600000 0.011656
25.800000 -0.008787
26.000000 0.000154


==> matlabPlots/constraints/omegaB_dot_rad_scope_z.txt <==
0.000000 0.000000
0.200000 9.756922
0.400000 -1.467118
0.600000 -3.982377
0.800000 -4.841944
1.000000 -3.756057
1.200000 -2.278634
1.400000 -0.513491
1.600000 0.070051
1.800000 0.014935
2.000000 0.078368
2.200000 0.034638
2.400000 0.121587
2.600000 0.462422
2.800000 0.813235
3.000000 1.177205
3.200000 -0.380805
3.400000 0.437065
3.600000 -0.673432
3.800000 1.210144
4.000000 0.321279
4.200000 -0.109232
4.400000 0.762504
4.600000 2.281794
4.800000 0.455847
5.000000 0.667522
5.200000 -0.306223
5.400000 -0.691301
5.600000 -0.832041
5.800000 -1.276351
6.000000 -1.439785
6.200000 -1.123113
6.400000 -1.417957
6.600000 -1.458314
6.800000 -0.280058
7.000000 0.052949
7.200000 0.698608
7.400000 -1.225956
7.600000 -1.181563
7.800000 0.269588
8.000000 0.762849
8.200000 1.142358
8.400000 1.629779
8.600000 0.611207
8.800000 0.675933
9.000000 0.723521
9.200000 0.676059
9.400000 0.613752
9.600000 0.709937
9.800000 0.629363
10.000000 0.481644
10.200000 0.345714
10.400000 0.084225
10.600000 -0.243408
10.800000 -1.122596
11.000000 -0.755050
11.200000 0.016071
11.400000 0.432249
11.600000 0.062002
11.800000 -0.386582
12.000000 -1.211105
12.200000 -0.202164
12.400000 0.134812
12.600000 0.010349
12.800000 -0.017927
13.000000 -0.036896
13.200000 -0.072712
13.400000 -0.193904
13.600000 0.062180
13.800000 0.194900
14.000000 0.072568
14.200000 -0.226999
14.400000 -0.151592
14.600000 -0.990287
14.800000 0.329353
15.000000 -0.205612
15.200000 -0.487600
15.400000 -0.376310
15.600000 -0.138605
15.800000 -0.104792
16.000000 -0.184019
16.200000 0.060919
16.400000 0.172915
16.600000 0.032703
16.800000 0.095535
17.000000 0.117848
17.200000 0.123700
17.400000 0.066573
17.600000 -0.145721
17.800000 -0.241727
18.000000 1.012383
18.200000 0.112332
18.400000 0.162728
18.600000 0.448505
18.800000 0.372572
19.000000 0.155234
19.200000 0.026056
19.400000 0.002150
19.600000 -0.049091
19.800000 0.331744
20.000000 -0.452241
20.200000 -0.705195
20.400000 -0.100065
20.600000 -1.167954
20.800000 0.619819
21.000000 -0.030252
21.200000 -0.251628
21.400000 -0.152375
21.600000 -0.118941
21.800000 -0.083869
22.000000 -0.105880
22.200000 -0.085985
22.400000 -0.144559
22.600000 -0.217701
22.800000 -0.004709
23.000000 0.039059
23.200000 -0.202867
23.400000 0.112203
23.600000 0.265790
23.800000 0.280637
24.000000 0.078758
24.200000 0.152286
24.400000 0.471875
24.600000 0.224677
24.800000 -0.016244
25.000000 0.027994
25.200000 -0.000397
25.400000 0.025447
25.600000 0.007688
25.800000 -0.003176
26.000000 -0.011077


==> matlabPlots/constraints/omegaB_star_deg_scope_x.txt <==
0.000000 0.000000
0.200000 20.108897
0.400000 49.534491
0.600000 30.578574
0.800000 -10.693777
1.000000 9.612067
1.200000 -8.183512
1.400000 -6.724140
1.600000 -3.610266
1.800000 -3.229259
2.000000 -2.530929
2.200000 -2.115737
2.400000 -1.707925
2.600000 -1.667243
2.800000 -11.240527
3.000000 -16.778355
3.200000 -21.661451
3.400000 -12.353909
3.600000 -2.378579
3.800000 -18.131040
4.000000 -15.117542
4.200000 -3.458835
4.400000 4.116383
4.600000 31.963078
4.800000 37.922816
5.000000 13.994626
5.200000 -5.664028
5.400000 -6.573806
5.600000 0.364372
5.800000 -1.010728
6.000000 0.194099
6.200000 -10.655487
6.400000 -5.638753
6.600000 -5.358664
6.800000 -5.818173
7.000000 -2.664504
7.200000 -8.872133
7.400000 -33.091416
7.600000 -48.550469
7.800000 -43.220057
8.000000 -11.278910
8.200000 7.327704
8.400000 5.357360
8.600000 4.154825
8.800000 4.841684
9.000000 5.121011
9.200000 5.029179
9.400000 4.948307
9.600000 4.524743
9.800000 3.597748
10.000000 2.741692
10.200000 2.751525
10.400000 2.348426
10.600000 1.551587
10.800000 0.565625
11.000000 8.721930
11.200000 20.256469
11.400000 26.084291
11.600000 27.805427
11.800000 21.906341
12.000000 7.922256
12.200000 2.426301
12.400000 -0.644644
12.600000 -1.288820
12.800000 -0.659372
13.000000 -0.878731
13.200000 -1.317406
13.400000 -1.470631
13.600000 -1.764180
13.800000 -1.216050
14.000000 -0.801676
14.200000 -0.604087
14.400000 -0.489267
14.600000 0.039789
14.800000 0.155850
15.000000 -0.044295
15.200000 -0.305099
15.400000 -0.526019
15.600000 -0.616846
15.800000 -0.946385
16.000000 -1.359243
16.200000 -1.051445
16.400000 -1.107994
16.600000 -0.906517
16.800000 -0.790615
17.000000 -0.412421
17.200000 0.011802
17.400000 -1.302265
17.600000 0.051794
17.800000 -3.329409
18.000000 0.963707
18.200000 13.186359
18.400000 5.317090
18.600000 4.003891
18.800000 3.273831
19.000000 1.768666
19.200000 0.208437
19.400000 -0.650782
19.600000 -6.071687
19.800000 -16.699313
20.000000 -16.303823
20.200000 -28.081169
20.400000 -14.815730
20.600000 3.838579
20.800000 -7.235481
21.000000 -29.275297
21.200000 -22.727194
21.400000 -13.341935
21.600000 -7.349037
21.800000 -3.350350
22.000000 -0.152833
22.200000 2.326726
22.400000 4.664453
22.600000 7.752068
22.800000 12.656363
23.000000 20.028924
23.200000 24.492143
23.400000 10.546827
23.600000 -9.698289
23.800000 -20.390731
24.000000 -25.374542
24.200000 -22.633752
24.400000 -4.300746
24.600000 -0.264181
24.800000 1.094492
25.000000 0.758029
25.200000 2.790359
25.400000 5.101464
25.600000 6.678771
25.800000 7.028955
26.000000 7.182616


==> matlabPlots/constraints/omegaB_star_deg_scope_y.txt <==
0.000000 0.000000
0.200000 38.511645
0.400000 26.518409
0.600000 -5.343238
0.800000 1.507327
1.000000 9.684922
1.200000 3.845628
1.400000 2.950628
1.600000 -0.624467
1.800000 -2.900611
2.000000 -3.731457
2.200000 -3.897794
2.400000 -4.230260
2.600000 -5.352924
2.800000 -8.391451
3.000000 -6.595889
3.200000 -6.248646
3.400000 -5.235380
3.600000 -4.067202
3.800000 -3.440894
4.000000 -3.777599
4.200000 -2.159951
4.400000 -4.349304
4.600000 1.675810
4.800000 10.273862
5.000000 5.005495
5.200000 0.061158
5.400000 4.798792
5.600000 6.911166
5.800000 7.612231
6.000000 8.954129
6.200000 -2.501480
6.400000 -0.853208
6.600000 -0.090391
6.800000 -1.095771
7.000000 -3.398490
7.200000 -9.395682
7.400000 -17.679349
7.600000 -7.329478
7.800000 -1.158747
8.000000 -0.726603
8.200000 -5.054750
8.400000 0.668316
8.600000 0.492243
8.800000 -0.358752
9.000000 -0.306775
9.200000 -0.157191
9.400000 -0.662598
9.600000 -1.694992
9.800000 -2.224807
10.000000 -2.830073
10.200000 -3.287144
10.400000 -3.654481
10.600000 -5.466806
10.800000 -5.085263
11.000000 3.144332
11.200000 -0.397461
11.400000 1.855784
11.600000 4.854474
11.800000 5.075967
12.000000 1.414764
12.200000 -5.977660
12.400000 -4.400519
12.600000 -4.399042
12.800000 -2.815136
13.000000 -1.532149
13.200000 -0.666931
13.400000 -0.380225
13.600000 -0.416543
13.800000 1.725880
14.000000 3.562143
14.200000 4.224955
14.400000 4.064702
14.600000 4.631513
14.800000 4.233330
15.000000 3.235895
15.200000 3.633045
15.400000 3.608431
15.600000 3.727510
15.800000 3.494774
16.000000 2.973082
16.200000 3.164359
16.400000 3.028616
16.600000 2.322899
16.800000 0.949024
17.000000 -0.205451
17.200000 -1.668087
17.400000 -4.296941
17.600000 -6.071751
17.800000 -12.214611
18.000000 -9.965398
18.200000 5.911052
18.400000 -0.718386
18.600000 -0.503826
18.800000 0.305984
19.000000 -0.154781
19.200000 -0.709259
19.400000 -0.820078
19.600000 -3.846564
19.800000 -13.683172
20.000000 -18.012610
20.200000 -4.271941
20.400000 6.940107
20.600000 4.802496
20.800000 -5.548746
21.000000 -11.576603
21.200000 -9.046406
21.400000 -4.202273
21.600000 -1.689178
21.800000 -0.389753
22.000000 0.436841
22.200000 0.596730
22.400000 0.591516
22.600000 0.239962
22.800000 0.765599
23.000000 2.080204
23.200000 0.535882
23.400000 -1.555202
23.600000 1.042029
23.800000 2.116412
24.000000 3.068321
24.200000 0.053459
24.400000 2.765846
24.600000 1.473287
24.800000 0.126051
25.000000 -0.166226
25.200000 -0.563741
25.400000 -0.443846
25.600000 -0.537062
25.800000 -0.525125
26.000000 -0.544120


==> matlabPlots/constraints/omegaB_star_deg_scope_z.txt <==
0.000000 0.000000
0.200000 127.345324
0.400000 147.344276
0.600000 116.897821
0.800000 62.938009
1.000000 12.772089
1.200000 -18.928471
1.400000 -34.489888
1.600000 -36.274165
1.800000 -35.789874
2.000000 -35.355690
2.200000 -34.734831
2.400000 -33.515424
2.600000 -30.546964
2.800000 -23.299329
3.000000 -15.522487
3.200000 -10.674485
3.400000 -11.437458
3.600000 -14.374687
3.800000 -3.040487
4.000000 3.948542
4.200000 4.659945
4.400000 11.570058
4.600000 28.972701
4.800000 42.892983
5.000000 50.555643
5.200000 51.876832
5.400000 43.373305
5.600000 34.528809
5.800000 22.570540
6.000000 6.651029
6.200000 -1.262248
6.400000 -17.625614
6.600000 -35.758091
6.800000 -44.199363
7.000000 -44.771553
7.200000 -42.958635
7.400000 -48.771373
7.600000 -60.358150
7.800000 -62.755719
8.000000 -60.230915
8.200000 -48.033959
8.400000 -31.571688
8.600000 -20.389890
8.800000 -13.068309
9.000000 -4.722190
9.200000 3.051227
9.400000 10.183696
9.600000 18.086776
9.800000 25.895325
10.000000 32.512443
10.200000 37.040185
10.400000 39.363529
10.600000 38.853997
10.800000 30.978931
11.000000 21.112922
11.200000 16.933463
11.400000 19.707044
11.600000 21.853128
11.800000 23.150041
12.000000 12.561565
12.200000 12.834273
12.400000 11.808238
12.600000 12.478970
12.800000 12.513841
13.000000 11.979541
13.200000 11.536503
13.400000 10.731199
13.600000 9.324417
13.800000 10.361318
14.000000 11.593503
14.200000 11.338569
14.400000 10.306990
14.600000 8.127422
14.800000 4.692363
15.000000 0.184608
15.200000 -4.933625
15.400000 -8.185568
15.600000 -10.647756
15.800000 -12.568434
16.000000 -13.963185
16.200000 -14.250772
16.400000 -13.092041
16.600000 -12.013636
16.800000 -11.061174
17.000000 -9.941962
17.200000 -8.555586
17.400000 -7.573672
17.600000 -8.628887
17.800000 -8.362087
18.000000 -5.076685
18.200000 -7.394310
18.400000 -4.765477
18.600000 -0.831618
18.800000 4.487786
19.000000 7.140134
19.200000 7.795145
19.400000 7.913355
19.600000 8.290300
19.800000 7.161278
20.000000 10.689137
20.200000 -0.698320
20.400000 1.601665
20.600000 -2.810547
20.800000 -1.475883
21.000000 -1.747093
21.200000 -4.628598
21.400000 -6.704725
21.600000 -8.158075
21.800000 -9.271113
22.000000 -10.475059
22.200000 -11.630936
22.400000 -12.625655
22.600000 -14.281628
22.800000 -15.318914
23.000000 -14.861330
23.200000 -16.620849
23.400000 -16.339322
23.600000 -13.770849
23.800000 -10.737502
24.000000 -8.466193
24.200000 -7.562603
24.400000 -2.841448
24.600000 2.162295
24.800000 2.977203
25.000000 3.332288
25.200000 3.060010
25.400000 3.417527
25.600000 3.497825
25.800000 3.539035
26.000000 3.430734


==> matlabPlots/constraints/omegaB_star_scope_x.txt <==
0.000000 0.000000
0.200000 0.350966
0.400000 0.864540
0.600000 0.533697
0.800000 -0.186642
1.000000 0.167762
1.200000 -0.142829
1.400000 -0.117358
1.600000 -0.063011
1.800000 -0.056361
2.000000 -0.044173
2.200000 -0.036927
2.400000 -0.029809
2.600000 -0.029099
2.800000 -0.196184
3.000000 -0.292838
3.200000 -0.378064
3.400000 -0.215616
3.600000 -0.041514
3.800000 -0.316446
4.000000 -0.263851
4.200000 -0.060368
4.400000 0.071844
4.600000 0.557861
4.800000 0.661878
5.000000 0.244252
5.200000 -0.098856
5.400000 -0.114735
5.600000 0.006359
5.800000 -0.017641
6.000000 0.003388
6.200000 -0.185973
6.400000 -0.098415
6.600000 -0.093526
6.800000 -0.101546
7.000000 -0.046504
7.200000 -0.154848
7.400000 -0.577554
7.600000 -0.847366
7.800000 -0.754332
8.000000 -0.196854
8.200000 0.127893
8.400000 0.093504
8.600000 0.072515
8.800000 0.084503
9.000000 0.089379
9.200000 0.087776
9.400000 0.086364
9.600000 0.078972
9.800000 0.062793
10.000000 0.047852
10.200000 0.048023
10.400000 0.040988
10.600000 0.027080
10.800000 0.009872
11.000000 0.152226
11.200000 0.353542
11.400000 0.455257
11.600000 0.485296
11.800000 0.382338
12.000000 0.138269
12.200000 0.042347
12.400000 -0.011251
12.600000 -0.022494
12.800000 -0.011508
13.000000 -0.015337
13.200000 -0.022993
13.400000 -0.025667
13.600000 -0.030791
13.800000 -0.021224
14.000000 -0.013992
14.200000 -0.010543
14.400000 -0.008539
14.600000 0.000694
14.800000 0.002720
15.000000 -0.000773
15.200000 -0.005325
15.400000 -0.009181
15.600000 -0.010766
15.800000 -0.016518
16.000000 -0.023723
16.200000 -0.018351
16.400000 -0.019338
16.600000 -0.015822
16.800000 -0.013799
17.000000 -0.007198
17.200000 0.000206
17.400000 -0.022729
17.600000 0.000904
17.800000 -0.058109
18.000000 0.016820
18.200000 0.230145
18.400000 0.092801
18.600000 0.069881
18.800000 0.057139
19.000000 0.030869
19.200000 0.003638
19.400000 -0.011358
19.600000 -0.105971
19.800000 -0.291458
20.000000 -0.284555
20.200000 -0.490109
20.400000 -0.258583
20.600000 0.066996
20.800000 -0.126283
21.000000 -0.510950
21.200000 -0.396664
21.400000 -0.232861
21.600000 -0.128265
21.800000 -0.058475
22.000000 -0.002667
22.200000 0.040609
22.400000 0.081410
22.600000 0.135299
22.800000 0.220895
23.000000 0.349571
23.200000 0.427469
23.400000 0.184077
23.600000 -0.169267
23.800000 -0.355885
24.000000 -0.442869
24.200000 -0.395034
24.400000 -0.075062
24.600000 -0.004611
24.800000 0.019102
25.000000 0.013230
25.200000 0.048701
25.400000 0.089037
25.600000 0.116567
25.800000 0.122678
26.000000 0.125360


==> matlabPlots/constraints/omegaB_star_scope_y.txt <==
0.000000 0.000000
0.200000 0.672155
0.400000 0.462834
0.600000 -0.093257
0.800000 0.026308
1.000000 0.169034
1.200000 0.067119
1.400000 0.051498
1.600000 -0.010899
1.800000 -0.050625
2.000000 -0.065126
2.200000 -0.068029
2.400000 -0.073832
2.600000 -0.093426
2.800000 -0.146458
3.000000 -0.115120
3.200000 -0.109059
3.400000 -0.091375
3.600000 -0.070986
3.800000 -0.060055
4.000000 -0.065932
4.200000 -0.037698
4.400000 -0.075910
4.600000 0.029248
4.800000 0.179313
5.000000 0.087362
5.200000 0.001067
5.400000 0.083755
5.600000 0.120623
5.800000 0.132859
6.000000 0.156279
6.200000 -0.043659
6.400000 -0.014891
6.600000 -0.001578
6.800000 -0.019125
7.000000 -0.059315
7.200000 -0.163986
7.400000 -0.308563
7.600000 -0.127924
7.800000 -0.020224
8.000000 -0.012682
8.200000 -0.088222
8.400000 0.011664
8.600000 0.008591
8.800000 -0.006261
9.000000 -0.005354
9.200000 -0.002743
9.400000 -0.011565
9.600000 -0.029583
9.800000 -0.038830
10.000000 -0.049394
10.200000 -0.057371
10.400000 -0.063783
10.600000 -0.095414
10.800000 -0.088755
11.000000 0.054879
11.200000 -0.006937
11.400000 0.032390
11.600000 0.084727
11.800000 0.088592
12.000000 0.024692
12.200000 -0.104330
12.400000 -0.076804
12.600000 -0.076778
12.800000 -0.049133
13.000000 -0.026741
13.200000 -0.011640
13.400000 -0.006636
13.600000 -0.007270
13.800000 0.030122
14.000000 0.062171
14.200000 0.073739
14.400000 0.070942
14.600000 0.080835
14.800000 0.073886
15.000000 0.056477
15.200000 0.063409
15.400000 0.062979
15.600000 0.065057
15.800000 0.060995
16.000000 0.051890
16.200000 0.055228
16.400000 0.052859
16.600000 0.040542
16.800000 0.016564
17.000000 -0.003586
17.200000 -0.029114
17.400000 -0.074996
17.600000 -0.105972
17.800000 -0.213185
18.000000 -0.173929
18.200000 0.103167
18.400000 -0.012538
18.600000 -0.008793
18.800000 0.005340
19.000000 -0.002701
19.200000 -0.012379
19.400000 -0.014313
19.600000 -0.067135
19.800000 -0.238816
20.000000 -0.314379
20.200000 -0.074559
20.400000 0.121128
20.600000 0.083819
20.800000 -0.096844
21.000000 -0.202050
21.200000 -0.157890
21.400000 -0.073343
21.600000 -0.029482
21.800000 -0.006802
22.000000 0.007624
22.200000 0.010415
22.400000 0.010324
22.600000 0.004188
22.800000 0.013362
23.000000 0.036306
23.200000 0.009353
23.400000 -0.027143
23.600000 0.018187
23.800000 0.036938
24.000000 0.053552
24.200000 0.000933
24.400000 0.048273
24.600000 0.025714
24.800000 0.002200
25.000000 -0.002901
25.200000 -0.009839
25.400000 -0.007747
25.600000 -0.009373
25.800000 -0.009165
26.000000 -0.009497


==> matlabPlots/constraints/omegaB_star_scope_z.txt <==
0.000000 0.000000
0.200000 2.222595
0.400000 2.571643
0.600000 2.040252
0.800000 1.098475
1.000000 0.222915
1.200000 -0.330364
1.400000 -0.601962
1.600000 -0.633104
1.800000 -0.624651
2.000000 -0.617073
2.200000 -0.606237
2.400000 -0.584954
2.600000 -0.533145
2.800000 -0.406650
3.000000 -0.270919
3.200000 -0.186305
3.400000 -0.199621
3.600000 -0.250886
3.800000 -0.053067
4.000000 0.068915
4.200000 0.081331
4.400000 0.201936
4.600000 0.505669
4.800000 0.748624
5.000000 0.882362
5.200000 0.905422
5.400000 0.757007
5.600000 0.602641
5.800000 0.393930
6.000000 0.116082
6.200000 -0.022030
6.400000 -0.307625
6.600000 -0.624096
6.800000 -0.771424
7.000000 -0.781411
7.200000 -0.749770
7.400000 -0.851221
7.600000 -1.053448
7.800000 -1.095294
8.000000 -1.051228
8.200000 -0.838351
8.400000 -0.551030
8.600000 -0.355871
8.800000 -0.228085
9.000000 -0.082418
9.200000 0.053254
9.400000 0.177739
9.600000 0.315674
9.800000 0.451959
10.000000 0.567449
10.200000 0.646473
10.400000 0.687023
10.600000 0.678130
10.800000 0.540684
11.000000 0.368490
11.200000 0.295545
11.400000 0.343953
11.600000 0.381409
11.800000 0.404044
12.000000 0.219241
12.200000 0.224000
12.400000 0.206093
12.600000 0.217799
12.800000 0.218408
13.000000 0.209082
13.200000 0.201350
13.400000 0.187295
13.600000 0.162742
13.800000 0.180839
14.000000 0.202345
14.200000 0.197895
14.400000 0.179891
14.600000 0.141850
14.800000 0.081897
15.000000 0.003222
15.200000 -0.086108
15.400000 -0.142865
15.600000 -0.185838
15.800000 -0.219361
16.000000 -0.243704
16.200000 -0.248723
16.400000 -0.228499
16.600000 -0.209678
16.800000 -0.193054
17.000000 -0.173520
17.200000 -0.149323
17.400000 -0.132186
17.600000 -0.150602
17.800000 -0.145946
18.000000 -0.088605
18.200000 -0.129055
18.400000 -0.083173
18.600000 -0.014514
18.800000 0.078327
19.000000 0.124619
19.200000 0.136051
19.400000 0.138114
19.600000 0.144693
19.800000 0.124988
20.000000 0.186561
20.200000 -0.012188
20.400000 0.027954
20.600000 -0.049053
20.800000 -0.025759
21.000000 -0.030493
21.200000 -0.080784
21.400000 -0.117020
21.600000 -0.142385
21.800000 -0.161811
22.000000 -0.182824
22.200000 -0.202998
22.400000 -0.220359
22.600000 -0.249261
22.800000 -0.267365
23.000000 -0.259379
23.200000 -0.290089
23.400000 -0.285175
23.600000 -0.240347
23.800000 -0.187405
24.000000 -0.147763
24.200000 -0.131992
24.400000 -0.049593
24.600000 0.037739
24.800000 0.051962
25.000000 0.058159
25.200000 0.053407
25.400000 0.059647
25.600000 0.061049
25.800000 0.061768
26.000000 0.059878


==> matlabPlots/constraints/omegaW_star_rad_scope_x.txt <==
0.000000 0.000000
0.200000 30.442852
0.400000 87.829781
0.600000 69.385828
0.800000 10.965169
1.000000 14.419269
1.200000 -15.940827
1.400000 -21.406379
1.600000 -19.152872
1.800000 -18.068833
2.000000 -16.287603
2.200000 -14.402841
2.400000 -12.389841
2.600000 -10.213576
2.800000 -16.922296
3.000000 -19.901653
3.200000 -23.476897
3.400000 -13.989539
3.600000 -4.106390
3.800000 -18.449201
4.000000 -14.744893
4.200000 -3.073049
4.400000 4.893905
4.600000 33.371245
4.800000 42.022903
5.000000 21.542463
5.200000 3.690166
5.400000 2.860782
5.600000 8.986491
5.800000 5.310383
6.000000 2.303711
6.200000 -11.039174
6.400000 -11.028662
6.600000 -16.285523
6.800000 -19.381597
7.000000 -15.916845
7.200000 -20.468017
7.400000 -42.778170
7.600000 -57.715062
7.800000 -54.439281
8.000000 -24.990945
8.200000 -5.228265
8.400000 -3.725428
8.600000 -2.138902
8.800000 0.749863
9.000000 3.634014
9.200000 5.995022
9.400000 8.154720
9.600000 10.116019
9.800000 11.385460
10.000000 12.107947
10.200000 12.757180
10.400000 12.022669
10.600000 9.825969
10.800000 6.034410
11.000000 11.993370
11.200000 22.855812
11.400000 29.073255
11.600000 31.468769
11.800000 26.448041
12.000000 10.602310
12.200000 4.794005
12.400000 1.498686
12.600000 0.886033
12.800000 1.516921
13.000000 1.231289
13.200000 0.763657
13.400000 0.513855
13.600000 -0.029698
13.800000 0.815203
14.000000 1.651216
14.200000 1.995821
14.400000 2.068280
14.600000 2.258712
14.800000 1.555355
15.000000 0.059167
15.200000 -1.800163
15.400000 -3.133967
15.600000 -4.145158
15.800000 -5.240418
16.000000 -6.244915
16.200000 -6.098450
16.400000 -5.799422
16.600000 -5.253439
16.800000 -4.841130
17.000000 -4.061126
17.200000 -3.130845
17.400000 -4.129874
17.600000 -3.001985
17.800000 -6.279958
18.000000 -0.630393
18.200000 11.767245
18.400000 4.159740
18.600000 3.783643
18.800000 4.318290
19.000000 3.428933
19.200000 2.032263
19.400000 1.237708
19.600000 -4.267579
19.800000 -15.762680
20.000000 -14.887952
20.200000 -28.210619
20.400000 -14.603284
20.600000 3.370260
20.800000 -7.493401
21.000000 -29.403059
21.200000 -23.054424
21.400000 -13.841064
21.600000 -7.989035
21.800000 -4.152357
22.000000 -1.176873
22.200000 1.045285
22.400000 3.112791
22.600000 5.820684
22.800000 10.366707
23.000000 17.579849
23.200000 21.584603
23.400000 7.802627
23.600000 -11.949354
23.800000 -22.197855
24.000000 -26.924792
24.200000 -24.038680
24.400000 -4.947660
24.600000 0.100670
24.800000 1.676036
25.000000 1.412869
25.200000 3.396948
25.400000 5.758437
25.600000 7.340665
25.800000 7.683567
26.000000 7.805463


==> matlabPlots/constraints/omegaW_star_rad_scope_y.txt <==
0.000000 0.000000
0.200000 33.245734
0.400000 11.354537
0.600000 -18.962372
0.800000 0.634148
1.000000 9.990523
1.200000 3.479797
1.400000 2.800606
1.600000 0.662672
1.800000 -0.230518
2.000000 0.257208
2.200000 1.344263
2.400000 1.841355
2.600000 0.982763
2.800000 -3.237692
3.000000 -3.801940
3.200000 -5.020977
3.400000 -4.567506
3.600000 -3.474692
3.800000 -3.396413
4.000000 -3.569642
4.200000 -1.764705
4.400000 -3.338967
4.600000 2.745635
4.800000 5.869409
5.000000 -4.025036
5.200000 -8.116936
5.400000 0.658846
5.600000 5.023332
5.800000 6.914730
6.000000 8.867883
6.200000 -2.517764
6.400000 -1.406994
6.600000 -0.697489
6.800000 -0.924903
7.000000 -1.668827
7.200000 -6.205970
7.400000 -15.763031
7.600000 -11.859724
7.800000 -14.049909
8.000000 -15.985506
8.200000 -15.162264
8.400000 -4.052025
8.600000 -1.669652
8.800000 -1.300160
9.000000 -0.516793
9.200000 -0.076694
9.400000 -0.497069
9.600000 -1.432065
9.800000 -1.625487
10.000000 -1.456146
10.200000 -0.827601
10.400000 -0.054408
10.600000 -0.883203
10.800000 -0.878766
11.000000 6.066421
11.200000 1.264818
11.400000 2.346502
11.600000 3.533233
11.800000 1.910104
12.000000 -0.816040
12.200000 -8.266785
12.400000 -6.465658
12.600000 -6.413745
12.800000 -4.722607
13.000000 -3.252769
13.200000 -2.207954
13.400000 -1.687739
13.600000 -1.433084
13.800000 0.701792
14.000000 2.540756
14.200000 3.349635
14.400000 3.376191
14.600000 4.163905
14.800000 3.986319
15.000000 3.222947
15.200000 3.880941
15.400000 4.071245
15.600000 4.433357
15.800000 4.468926
16.000000 4.225989
16.200000 4.637567
16.400000 4.568431
16.600000 3.878732
16.800000 2.527560
17.000000 1.336106
17.200000 -0.228788
17.400000 -2.920639
17.600000 -4.445812
17.800000 -10.467456
18.000000 -8.858302
18.200000 7.396644
18.400000 0.517745
18.600000 -0.259553
18.800000 -0.978345
19.000000 -2.197768
19.200000 -2.894780
19.400000 -2.979968
19.600000 -5.877837
19.800000 -14.882933
20.000000 -19.367118
20.200000 -4.220814
20.400000 6.962393
20.600000 4.694377
20.800000 -5.556233
21.000000 -11.674207
21.200000 -9.689694
21.400000 -5.591155
21.600000 -3.713042
21.800000 -2.884478
22.000000 -2.442583
22.200000 -2.514230
22.400000 -2.578053
22.600000 -2.948578
22.800000 -1.997805
23.000000 0.323958
23.200000 0.077434
23.400000 -0.801729
23.600000 1.778686
23.800000 2.140221
24.000000 2.460526
24.200000 -1.087485
24.400000 2.164742
24.600000 1.881834
24.800000 0.728498
25.000000 0.509969
25.200000 0.054485
25.400000 0.201832
25.600000 0.058486
25.800000 -0.005159
26.000000 -0.116230


==> matlabPlots/constraints/omegaW_star_rad_scope_z.txt <==
0.000000 0.000000
0.200000 129.234246
0.400000 154.114132
0.600000 121.819876
0.800000 66.574566
1.000000 13.424702
1.200000 -20.521765
1.400000 -37.496445
1.600000 -39.463128
1.800000 -38.852135
2.000000 -38.119923
2.200000 -37.025223
2.400000 -35.382078
2.600000 -32.153456
2.800000 -25.200694
3.000000 -16.725837
3.200000 -11.448836
3.400000 -11.833757
3.600000 -14.631665
3.800000 -3.106432
4.000000 4.154246
4.200000 4.838918
4.400000 11.926379
4.600000 28.925252
4.800000 43.905819
5.000000 51.202509
5.200000 52.084794
5.400000 44.641341
5.600000 35.904177
5.800000 23.654139
6.000000 7.086869
6.200000 -1.287925
6.400000 -18.397329
6.600000 -37.383941
6.800000 -46.237381
7.000000 -46.785481
7.200000 -45.051899
7.400000 -50.364335
7.600000 -60.333774
7.800000 -62.194003
8.000000 -59.672226
8.200000 -47.545450
8.400000 -32.608224
8.600000 -21.279407
8.800000 -13.636788
9.000000 -4.933283
9.200000 3.203384
9.400000 10.685538
9.600000 18.952995
9.800000 27.083646
10.000000 33.921596
10.200000 38.499465
10.400000 40.699272
10.600000 40.089953
10.800000 31.854190
11.000000 20.725423
11.200000 17.089674
11.400000 19.880628
11.600000 22.406728
11.800000 24.055527
12.000000 12.896172
12.200000 11.735300
12.400000 11.026703
12.600000 11.775828
12.800000 12.122476
13.000000 11.820684
13.200000 11.532192
13.400000 10.788555
13.600000 9.384720
13.800000 10.675629
14.000000 12.110301
14.200000 11.914397
14.400000 10.858095
14.600000 8.665530
14.800000 5.099728
15.000000 0.358342
15.200000 -4.971235
15.400000 -8.381566
15.600000 -10.957343
15.800000 -12.986393
16.000000 -14.485184
16.200000 -14.733055
16.400000 -13.480096
16.600000 -12.392518
16.800000 -11.544191
17.000000 -10.507744
17.200000 -9.263070
17.400000 -8.676949
17.600000 -10.044111
17.800000 -10.874709
18.000000 -7.010957
18.200000 -6.076174
18.400000 -4.929224
18.600000 -0.962585
18.800000 4.513047
19.000000 6.995124
19.200000 7.497594
19.400000 7.614453
19.600000 7.227099
19.800000 4.229503
20.000000 8.101308
20.200000 -0.968822
20.400000 1.516787
20.600000 -3.024119
20.800000 -1.470242
21.000000 -0.894023
21.200000 -3.078682
21.400000 -5.621437
21.600000 -7.485348
21.800000 -8.855984
22.000000 -10.246958
22.200000 -11.443579
22.400000 -12.470699
22.600000 -14.108813
22.800000 -15.378770
23.000000 -15.201296
23.200000 -16.881576
23.400000 -16.621671
23.600000 -13.878965
23.800000 -10.883855
24.000000 -8.800006
24.200000 -7.614921
24.400000 -3.384689
24.600000 1.854160
24.800000 2.947391
25.000000 3.361624
25.200000 3.169613
25.400000 3.502480
25.600000 3.599708
25.800000 3.637171
26.000000 3.527099


==> matlabPlots/constraints/omegaW_star_scope_x.txt <==
0.000000 0.000000
0.200000 0.531328
0.400000 1.532919
0.600000 1.211011
0.800000 0.191378
1.000000 0.251664
1.200000 -0.278220
1.400000 -0.373612
1.600000 -0.334281
1.800000 -0.315361
2.000000 -0.284272
2.200000 -0.251377
2.400000 -0.216244
2.600000 -0.178261
2.800000 -0.295350
3.000000 -0.347349
3.200000 -0.409749
3.400000 -0.244164
3.600000 -0.071670
3.800000 -0.321999
4.000000 -0.257347
4.200000 -0.053635
4.400000 0.085415
4.600000 0.582438
4.800000 0.733438
5.000000 0.375987
5.200000 0.064406
5.400000 0.049930
5.600000 0.156844
5.800000 0.092684
6.000000 0.040207
6.200000 -0.192670
6.400000 -0.192486
6.600000 -0.284236
6.800000 -0.338273
7.000000 -0.277801
7.200000 -0.357234
7.400000 -0.746620
7.600000 -1.007318
7.800000 -0.950145
8.000000 -0.436174
8.200000 -0.091250
8.400000 -0.065021
8.600000 -0.037331
8.800000 0.013088
9.000000 0.063426
9.200000 0.104633
9.400000 0.142327
9.600000 0.176558
9.800000 0.198714
10.000000 0.211324
10.200000 0.222655
10.400000 0.209835
10.600000 0.171496
10.800000 0.105320
11.000000 0.209324
11.200000 0.398909
11.400000 0.507424
11.600000 0.549234
11.800000 0.461605
12.000000 0.185045
12.200000 0.083671
12.400000 0.026157
12.600000 0.015464
12.800000 0.026475
13.000000 0.021490
13.200000 0.013328
13.400000 0.008968
13.600000 -0.000518
13.800000 0.014228
14.000000 0.028819
14.200000 0.034834
14.400000 0.036098
14.600000 0.039422
14.800000 0.027146
15.000000 0.001033
15.200000 -0.031419
15.400000 -0.054698
15.600000 -0.072347
15.800000 -0.091463
16.000000 -0.108994
16.200000 -0.106438
16.400000 -0.101219
16.600000 -0.091690
16.800000 -0.084494
17.000000 -0.070880
17.200000 -0.054644
17.400000 -0.072080
17.600000 -0.052395
17.800000 -0.109606
18.000000 -0.011002
18.200000 0.205377
18.400000 0.072601
18.600000 0.066037
18.800000 0.075368
19.000000 0.059846
19.200000 0.035470
19.400000 0.021602
19.600000 -0.074483
19.800000 -0.275111
20.000000 -0.259844
20.200000 -0.492368
20.400000 -0.254875
20.600000 0.058822
20.800000 -0.130785
21.000000 -0.513180
21.200000 -0.402376
21.400000 -0.241572
21.600000 -0.139435
21.800000 -0.072472
22.000000 -0.020540
22.200000 0.018244
22.400000 0.054328
22.600000 0.101590
22.800000 0.180933
23.000000 0.306826
23.200000 0.376722
23.400000 0.136182
23.600000 -0.208556
23.800000 -0.387426
24.000000 -0.469926
24.200000 -0.419554
24.400000 -0.086353
24.600000 0.001757
24.800000 0.029252
25.000000 0.024659
25.200000 0.059288
25.400000 0.100504
25.600000 0.128119
25.800000 0.134104
26.000000 0.136231


==> matlabPlots/constraints/omegaW_star_scope_y.txt <==
0.000000 0.000000
0.200000 0.580248
0.400000 0.198174
0.600000 -0.330956
0.800000 0.011068
1.000000 0.174368
1.200000 0.060734
1.400000 0.048880
1.600000 0.011566
1.800000 -0.004023
2.000000 0.004489
2.200000 0.023462
2.400000 0.032138
2.600000 0.017152
2.800000 -0.056508
3.000000 -0.066356
3.200000 -0.087633
3.400000 -0.079718
3.600000 -0.060645
3.800000 -0.059279
4.000000 -0.062302
4.200000 -0.030800
4.400000 -0.058276
4.600000 0.047920
4.800000 0.102441
5.000000 -0.070250
5.200000 -0.141667
5.400000 0.011499
5.600000 0.087674
5.800000 0.120685
6.000000 0.154774
6.200000 -0.043943
6.400000 -0.024557
6.600000 -0.012173
6.800000 -0.016143
7.000000 -0.029127
7.200000 -0.108315
7.400000 -0.275117
7.600000 -0.206991
7.800000 -0.245217
8.000000 -0.279000
8.200000 -0.264631
8.400000 -0.070721
8.600000 -0.029141
8.800000 -0.022692
9.000000 -0.009020
9.200000 -0.001339
9.400000 -0.008675
9.600000 -0.024994
9.800000 -0.028370
10.000000 -0.025415
10.200000 -0.014444
10.400000 -0.000950
10.600000 -0.015415
10.800000 -0.015337
11.000000 0.105879
11.200000 0.022075
11.400000 0.040954
11.600000 0.061667
11.800000 0.033338
12.000000 -0.014243
12.200000 -0.144283
12.400000 -0.112847
12.600000 -0.111941
12.800000 -0.082425
13.000000 -0.056772
13.200000 -0.038536
13.400000 -0.029457
13.600000 -0.025012
13.800000 0.012249
14.000000 0.044345
14.200000 0.058462
14.400000 0.058926
14.600000 0.072674
14.800000 0.069574
15.000000 0.056251
15.200000 0.067735
15.400000 0.071057
15.600000 0.077377
15.800000 0.077997
16.000000 0.073757
16.200000 0.080941
16.400000 0.079734
16.600000 0.067697
16.800000 0.044114
17.000000 0.023319
17.200000 -0.003993
17.400000 -0.050975
17.600000 -0.077594
17.800000 -0.182692
18.000000 -0.154607
18.200000 0.129096
18.400000 0.009036
18.600000 -0.004530
18.800000 -0.017075
19.000000 -0.038358
19.200000 -0.050523
19.400000 -0.052010
19.600000 -0.102588
19.800000 -0.259756
20.000000 -0.338020
20.200000 -0.073667
20.400000 0.121517
20.600000 0.081932
20.800000 -0.096975
21.000000 -0.203753
21.200000 -0.169117
21.400000 -0.097584
21.600000 -0.064805
21.800000 -0.050344
22.000000 -0.042631
22.200000 -0.043882
22.400000 -0.044996
22.600000 -0.051462
22.800000 -0.034868
23.000000 0.005654
23.200000 0.001351
23.400000 -0.013993
23.600000 0.031044
23.800000 0.037354
24.000000 0.042944
24.200000 -0.018980
24.400000 0.037782
24.600000 0.032844
24.800000 0.012715
25.000000 0.008901
25.200000 0.000951
25.400000 0.003523
25.600000 0.001021
25.800000 -0.000090
26.000000 -0.002029


==> matlabPlots/constraints/omegaW_star_scope_z.txt <==
0.000000 0.000000
0.200000 2.255563
0.400000 2.689799
0.600000 2.126158
0.800000 1.161945
1.000000 0.234305
1.200000 -0.358172
1.400000 -0.654436
1.600000 -0.688762
1.800000 -0.678098
2.000000 -0.665318
2.200000 -0.646212
2.400000 -0.617534
2.600000 -0.561184
2.800000 -0.439835
3.000000 -0.291921
3.200000 -0.199820
3.400000 -0.206538
3.600000 -0.255371
3.800000 -0.054217
4.000000 0.072505
4.200000 0.084455
4.400000 0.208155
4.600000 0.504841
4.800000 0.766301
5.000000 0.893652
5.200000 0.909051
5.400000 0.779138
5.600000 0.626646
5.800000 0.412843
6.000000 0.123689
6.200000 -0.022479
6.400000 -0.321094
6.600000 -0.652473
6.800000 -0.806995
7.000000 -0.816561
7.200000 -0.786304
7.400000 -0.879023
7.600000 -1.053023
7.800000 -1.085490
8.000000 -1.041477
8.200000 -0.829825
8.400000 -0.569121
8.600000 -0.371396
8.800000 -0.238007
9.000000 -0.086102
9.200000 0.055910
9.400000 0.186498
9.600000 0.330792
9.800000 0.472699
10.000000 0.592044
10.200000 0.671942
10.400000 0.710336
10.600000 0.699702
10.800000 0.555960
11.000000 0.361727
11.200000 0.298271
11.400000 0.346982
11.600000 0.391071
11.800000 0.419848
12.000000 0.225081
12.200000 0.204820
12.400000 0.192452
12.600000 0.205527
12.800000 0.211577
13.000000 0.206310
13.200000 0.201275
13.400000 0.188296
13.600000 0.163794
13.800000 0.186325
14.000000 0.211365
14.200000 0.207945
14.400000 0.189510
14.600000 0.151242
14.800000 0.089007
15.000000 0.006254
15.200000 -0.086764
15.400000 -0.146286
15.600000 -0.191242
15.800000 -0.226655
16.000000 -0.252814
16.200000 -0.257140
16.400000 -0.235272
16.600000 -0.216290
16.800000 -0.201484
17.000000 -0.183395
17.200000 -0.161671
17.400000 -0.151441
17.600000 -0.175303
17.800000 -0.189799
18.000000 -0.122364
18.200000 -0.106049
18.400000 -0.086031
18.600000 -0.016800
18.800000 0.078768
19.000000 0.122088
19.200000 0.130858
19.400000 0.132897
19.600000 0.126137
19.800000 0.073819
20.000000 0.141394
20.200000 -0.016909
20.400000 0.026473
20.600000 -0.052781
20.800000 -0.025661
21.000000 -0.015604
21.200000 -0.053733
21.400000 -0.098113
21.600000 -0.130644
21.800000 -0.154566
22.000000 -0.178843
22.200000 -0.199728
22.400000 -0.217655
22.600000 -0.246245
22.800000 -0.268410
23.000000 -0.265313
23.200000 -0.294639
23.400000 -0.290103
23.600000 -0.242234
23.800000 -0.189959
24.000000 -0.153589
24.200000 -0.132905
24.400000 -0.059074
24.600000 0.032361
24.800000 0.051442
25.000000 0.058671
25.200000 0.055320
25.400000 0.061130
25.600000 0.062827
25.800000 0.063481
26.000000 0.061559


==> matlabPlots/constraints/omega_deg_scope_x.txt <==
0.000000 0.000000
0.200000 26.625774
0.400000 86.298019
0.600000 74.760710
0.800000 12.706136
1.000000 16.430602
1.200000 -13.628663
1.400000 -21.175742
1.600000 -19.071455
1.800000 -18.359190
2.000000 -16.487472
2.200000 -14.734358
2.400000 -12.827253
2.600000 -10.611422
2.800000 -15.388646
3.000000 -20.473049
3.200000 -23.130834
3.400000 -16.141000
3.600000 -4.151888
3.800000 -16.582945
4.000000 -16.364574
4.200000 -3.817505
4.400000 3.544577
4.600000 29.623311
4.800000 43.693673
5.000000 24.779334
5.200000 4.688159
5.400000 1.856546
5.600000 8.604017
5.800000 5.887515
6.000000 2.714218
6.200000 -9.712500
6.400000 -10.700252
6.600000 -15.271683
6.800000 -19.843174
7.000000 -16.061924
7.200000 -16.732236
7.400000 -39.928061
7.600000 -56.640015
7.800000 -54.475852
8.000000 -27.821636
8.200000 -6.369736
8.400000 -3.490916
8.600000 -2.362746
8.800000 0.578586
9.000000 3.426164
9.200000 5.886259
9.400000 8.063370
9.600000 9.937416
9.800000 11.324241
10.000000 12.032137
10.200000 12.696282
10.400000 12.167380
10.600000 10.046414
10.800000 6.736978
11.000000 10.417855
11.200000 22.215245
11.400000 28.908372
11.600000 30.968717
11.800000 27.330620
12.000000 12.807887
12.200000 5.161299
12.400000 1.825092
12.600000 0.613178
12.800000 1.434083
13.000000 1.282913
13.200000 0.785089
13.400000 0.547794
13.600000 -0.045164
13.800000 0.719783
14.000000 1.549754
14.200000 1.944091
14.400000 2.071996
14.600000 2.261629
14.800000 1.402398
15.000000 0.220229
15.200000 -1.636130
15.400000 -3.029112
15.600000 -3.986051
15.800000 -5.110210
16.000000 -6.204684
16.200000 -6.150697
16.400000 -5.733151
16.600000 -5.368741
16.800000 -4.944048
17.000000 -4.131439
17.200000 -3.208035
17.400000 -3.949898
17.600000 -3.208425
17.800000 -5.134182
18.000000 -1.286630
18.200000 11.486588
18.400000 4.442614
18.600000 3.626346
18.800000 4.407166
19.000000 3.541068
19.200000 2.165736
19.400000 1.309184
19.600000 -3.563252
19.800000 -14.744367
20.000000 -15.000564
20.200000 -27.827666
20.400000 -16.464604
20.600000 0.872048
20.800000 -1.921457
21.000000 -28.397302
21.200000 -24.112903
21.400000 -14.403046
21.600000 -8.341825
21.800000 -4.541254
22.000000 -1.442832
22.200000 0.857472
22.400000 2.950819
22.600000 5.581329
22.800000 9.687007
23.000000 16.802335
23.200000 21.687006
23.400000 9.287002
23.600000 -10.705929
23.800000 -21.441225
24.000000 -26.512071
24.200000 -24.695231
24.400000 -5.871675
24.600000 -0.280065
24.800000 1.551190
25.000000 1.431383
25.200000 3.213163
25.400000 5.592496
25.600000 7.278981
25.800000 7.676092
26.000000 7.787516


==> matlabPlots/constraints/omega_deg_scope_y.txt <==
0.000000 0.000000
0.200000 32.302745
0.400000 15.957084
0.600000 -18.875156
0.800000 -2.498584
1.000000 11.309736
1.200000 3.854256
1.400000 3.161170
1.600000 0.999628
1.800000 -0.138650
2.000000 0.221951
2.200000 1.209182
2.400000 1.970842
2.600000 1.183034
2.800000 -2.822699
3.000000 -3.699204
3.200000 -4.866701
3.400000 -4.166311
3.600000 -4.411848
3.800000 -3.998246
4.000000 -2.923570
4.200000 -2.187445
4.400000 -3.087776
4.600000 0.724786
4.800000 7.416916
5.000000 -1.559691
5.200000 -8.653340
5.400000 0.333031
5.600000 4.581085
5.800000 6.569464
6.000000 8.577042
6.200000 -2.067659
6.400000 -1.464096
6.600000 -1.098053
6.800000 -0.649234
7.000000 -1.515649
7.200000 -3.680180
7.400000 -15.784099
7.600000 -12.587487
7.800000 -12.552595
8.000000 -15.991442
8.200000 -15.513246
8.400000 -5.053682
8.600000 -1.309076
8.800000 -1.381614
9.000000 -0.368246
9.200000 0.007704
9.400000 -0.389540
9.600000 -1.367149
9.800000 -1.573160
10.000000 -1.426316
10.200000 -0.886989
10.400000 -0.076853
10.600000 -0.661868
10.800000 -1.063140
11.000000 6.138755
11.200000 1.360697
11.400000 2.257862
11.600000 3.359808
11.800000 2.358409
12.000000 -1.020759
12.200000 -8.250362
12.400000 -6.312656
12.600000 -6.719326
12.800000 -4.952535
13.000000 -3.419291
13.200000 -2.303746
13.400000 -1.690832
13.600000 -1.735845
13.800000 0.442317
14.000000 2.230685
14.200000 3.183795
14.400000 3.528789
14.600000 4.300259
14.800000 4.694147
15.000000 3.520449
15.200000 3.797920
15.400000 4.027421
15.600000 4.372888
15.800000 4.404657
16.000000 4.189564
16.200000 4.525905
16.400000 4.605223
16.600000 3.846644
16.800000 2.642518
17.000000 1.471289
17.200000 -0.088982
17.400000 -2.703695
17.600000 -4.371639
17.800000 -9.065152
18.000000 -9.575755
18.200000 8.000227
18.400000 0.751117
18.600000 -0.308878
18.800000 -0.771039
19.000000 -2.089931
19.200000 -2.838660
19.400000 -2.986134
19.600000 -5.365113
19.800000 -14.441191
20.000000 -18.713795
20.200000 -7.193598
20.400000 6.662775
20.600000 3.828277
20.800000 -1.451659
21.000000 -11.319921
21.200000 -10.170485
21.400000 -5.809345
21.600000 -3.838237
21.800000 -2.966445
22.000000 -2.455752
22.200000 -2.534233
22.400000 -2.595658
22.600000 -2.945451
22.800000 -2.259885
23.000000 0.042405
23.200000 0.631359
23.400000 -1.181629
23.600000 1.749257
23.800000 2.131719
24.000000 2.650571
24.200000 -0.833889
24.400000 2.080065
24.600000 1.859713
24.800000 0.846553
25.000000 0.477313
25.200000 0.051349
25.400000 0.186704
25.600000 0.067762
25.800000 0.003888
26.000000 -0.113443


==> matlabPlots/constraints/omega_deg_scope_z.txt <==
0.000000 0.000000
0.200000 120.474159
0.400000 155.735472
0.600000 126.416241
0.800000 72.453443
1.000000 19.246498
1.200000 -17.552253
1.400000 -36.989387
1.600000 -39.559994
1.800000 -38.914075
2.000000 -38.184640
2.200000 -37.211514
2.400000 -35.578960
2.600000 -32.455546
2.800000 -26.115460
3.000000 -17.431455
3.200000 -11.786589
3.400000 -11.257446
3.600000 -14.960648
3.800000 -4.523766
4.000000 4.142504
4.200000 4.674683
4.400000 10.860017
4.600000 27.051773
4.800000 43.265364
5.000000 50.658255
5.200000 52.258976
5.400000 45.548252
5.600000 36.788242
5.800000 24.732223
6.000000 9.261813
6.200000 -0.167541
6.400000 -17.023533
6.600000 -35.181984
6.800000 -45.796117
7.000000 -46.821985
7.200000 -45.803824
7.400000 -49.449734
7.600000 -59.328911
7.800000 -62.925298
8.000000 -60.487484
8.200000 -48.433565
8.400000 -33.832726
8.600000 -22.217149
8.800000 -14.494716
9.000000 -5.819309
9.200000 2.588707
9.400000 10.132012
9.600000 17.888135
9.800000 26.284561
10.000000 33.307697
10.200000 38.193725
10.400000 40.656581
10.600000 40.434311
10.800000 33.134020
11.000000 21.580863
11.200000 17.080884
11.400000 19.518377
11.600000 22.272868
11.800000 24.152128
12.000000 14.343023
12.200000 11.997709
12.400000 10.947398
12.600000 11.701009
12.800000 12.132451
13.000000 11.868848
13.200000 11.560257
13.400000 10.904824
13.600000 9.317692
13.800000 10.570633
14.000000 12.077268
14.200000 12.026155
14.400000 10.809761
14.600000 9.154396
14.800000 5.048093
15.000000 0.798746
15.200000 -4.616339
15.400000 -8.136833
15.600000 -10.649551
15.800000 -12.737276
16.000000 -14.388334
16.200000 -14.731962
16.400000 -13.575317
16.600000 -12.468539
16.800000 -11.627564
17.000000 -10.601833
17.200000 -9.382737
17.400000 -8.702096
17.600000 -9.898182
17.800000 -10.619421
18.000000 -7.890989
18.200000 -5.995289
18.400000 -5.013523
18.600000 -1.385821
18.800000 3.982112
19.000000 6.826089
19.200000 7.480441
19.400000 7.608588
19.600000 7.445401
19.800000 4.086406
20.000000 7.906094
20.200000 0.590548
20.400000 1.720033
20.600000 -2.069025
20.800000 -2.518345
21.000000 -0.926958
21.200000 -2.779721
21.400000 -5.444576
21.600000 -7.357324
21.800000 -8.714826
22.000000 -10.102441
22.200000 -11.308210
22.400000 -12.363260
22.600000 -13.941343
22.800000 -15.290507
23.000000 -15.224958
23.200000 -16.620482
23.400000 -16.729964
23.600000 -14.109196
23.800000 -11.255453
24.000000 -8.908699
24.200000 -7.771273
24.400000 -3.773426
24.600000 1.652430
24.800000 2.939388
25.000000 3.322068
25.200000 3.175888
25.400000 3.482168
25.600000 3.592818
25.800000 3.642341
26.000000 3.541216


==> matlabPlots/constraints/omega_rad_scope_x.txt <==
0.000000 0.000000
0.200000 0.464707
0.400000 1.506185
0.600000 1.304821
0.800000 0.221764
1.000000 0.286768
1.200000 -0.237865
1.400000 -0.369586
1.600000 -0.332860
1.800000 -0.320428
2.000000 -0.287761
2.200000 -0.257163
2.400000 -0.223878
2.600000 -0.185204
2.800000 -0.268583
3.000000 -0.357322
3.200000 -0.403709
3.400000 -0.281714
3.600000 -0.072464
3.800000 -0.289427
4.000000 -0.285616
4.200000 -0.066628
4.400000 0.061865
4.600000 0.517024
4.800000 0.762598
5.000000 0.432481
5.200000 0.081824
5.400000 0.032403
5.600000 0.150168
5.800000 0.102757
6.000000 0.047372
6.200000 -0.169515
6.400000 -0.186755
6.600000 -0.266541
6.800000 -0.346329
7.000000 -0.280333
7.200000 -0.292033
7.400000 -0.696876
7.600000 -0.988555
7.800000 -0.950783
8.000000 -0.485579
8.200000 -0.111173
8.400000 -0.060928
8.600000 -0.041238
8.800000 0.010098
9.000000 0.059798
9.200000 0.102735
9.400000 0.140732
9.600000 0.173441
9.800000 0.197645
10.000000 0.210000
10.200000 0.221592
10.400000 0.212361
10.600000 0.175343
10.800000 0.117582
11.000000 0.181826
11.200000 0.387729
11.400000 0.504546
11.600000 0.540506
11.800000 0.477009
12.000000 0.223540
12.200000 0.090082
12.400000 0.031854
12.600000 0.010702
12.800000 0.025029
13.000000 0.022391
13.200000 0.013702
13.400000 0.009561
13.600000 -0.000788
13.800000 0.012563
14.000000 0.027048
14.200000 0.033931
14.400000 0.036163
14.600000 0.039473
14.800000 0.024476
15.000000 0.003844
15.200000 -0.028556
15.400000 -0.052868
15.600000 -0.069570
15.800000 -0.089190
16.000000 -0.108292
16.200000 -0.107350
16.400000 -0.100062
16.600000 -0.093702
16.800000 -0.086290
17.000000 -0.072107
17.200000 -0.055991
17.400000 -0.068939
17.600000 -0.055998
17.800000 -0.089608
18.000000 -0.022456
18.200000 0.200479
18.400000 0.077538
18.600000 0.063292
18.800000 0.076920
19.000000 0.061803
19.200000 0.037799
19.400000 0.022850
19.600000 -0.062190
19.800000 -0.257338
20.000000 -0.261809
20.200000 -0.485684
20.400000 -0.287362
20.600000 0.015220
20.800000 -0.033536
21.000000 -0.495626
21.200000 -0.420850
21.400000 -0.251381
21.600000 -0.145592
21.800000 -0.079260
22.000000 -0.025182
22.200000 0.014966
22.400000 0.051501
22.600000 0.097413
22.800000 0.169070
23.000000 0.293256
23.200000 0.378510
23.400000 0.162089
23.600000 -0.186854
23.800000 -0.374220
24.000000 -0.462723
24.200000 -0.431013
24.400000 -0.102480
24.600000 -0.004888
24.800000 0.027073
25.000000 0.024982
25.200000 0.056080
25.400000 0.097607
25.600000 0.127042
25.800000 0.133973
26.000000 0.135918


==> matlabPlots/constraints/omega_rad_scope_y.txt <==
0.000000 0.000000
0.200000 0.563789
0.400000 0.278504
0.600000 -0.329434
0.800000 -0.043609
1.000000 0.197392
1.200000 0.067269
1.400000 0.055173
1.600000 0.017447
1.800000 -0.002420
2.000000 0.003874
2.200000 0.021104
2.400000 0.034398
2.600000 0.020648
2.800000 -0.049265
3.000000 -0.064563
3.200000 -0.084940
3.400000 -0.072716
3.600000 -0.077001
3.800000 -0.069783
4.000000 -0.051026
4.200000 -0.038178
4.400000 -0.053892
4.600000 0.012650
4.800000 0.129450
5.000000 -0.027222
5.200000 -0.151029
5.400000 0.005812
5.600000 0.079955
5.800000 0.114659
6.000000 0.149698
6.200000 -0.036087
6.400000 -0.025553
6.600000 -0.019165
6.800000 -0.011331
7.000000 -0.026453
7.200000 -0.064231
7.400000 -0.275485
7.600000 -0.219693
7.800000 -0.219084
8.000000 -0.279103
8.200000 -0.270757
8.400000 -0.088203
8.600000 -0.022848
8.800000 -0.024114
9.000000 -0.006427
9.200000 0.000134
9.400000 -0.006799
9.600000 -0.023861
9.800000 -0.027457
10.000000 -0.024894
10.200000 -0.015481
10.400000 -0.001341
10.600000 -0.011552
10.800000 -0.018555
11.000000 0.107141
11.200000 0.023749
11.400000 0.039407
11.600000 0.058640
11.800000 0.041162
12.000000 -0.017816
12.200000 -0.143996
12.400000 -0.110177
12.600000 -0.117274
12.800000 -0.086438
13.000000 -0.059678
13.200000 -0.040208
13.400000 -0.029511
13.600000 -0.030296
13.800000 0.007720
14.000000 0.038933
14.200000 0.055568
14.400000 0.061589
14.600000 0.075054
14.800000 0.081928
15.000000 0.061443
15.200000 0.066286
15.400000 0.070292
15.600000 0.076321
15.800000 0.076876
16.000000 0.073122
16.200000 0.078992
16.400000 0.080376
16.600000 0.067137
16.800000 0.046121
17.000000 0.025679
17.200000 -0.001553
17.400000 -0.047188
17.600000 -0.076299
17.800000 -0.158217
18.000000 -0.167128
18.200000 0.139630
18.400000 0.013109
18.600000 -0.005391
18.800000 -0.013457
19.000000 -0.036476
19.200000 -0.049544
19.400000 -0.052118
19.600000 -0.093639
19.800000 -0.252046
20.000000 -0.326617
20.200000 -0.125552
20.400000 0.116287
20.600000 0.066816
20.800000 -0.025336
21.000000 -0.197570
21.200000 -0.177508
21.400000 -0.101392
21.600000 -0.066990
21.800000 -0.051774
22.000000 -0.042861
22.200000 -0.044231
22.400000 -0.045303
22.600000 -0.051408
22.800000 -0.039442
23.000000 0.000740
23.200000 0.011019
23.400000 -0.020623
23.600000 0.030530
23.800000 0.037206
24.000000 0.046261
24.200000 -0.014554
24.400000 0.036304
24.600000 0.032458
24.800000 0.014775
25.000000 0.008331
25.200000 0.000896
25.400000 0.003259
25.600000 0.001183
25.800000 0.000068
26.000000 -0.001980


==> matlabPlots/constraints/omega_rad_scope_z.txt <==
0.000000 0.000000
0.200000 2.102671
0.400000 2.718097
0.600000 2.206380
0.800000 1.264551
1.000000 0.335915
1.200000 -0.306345
1.400000 -0.645587
1.600000 -0.690452
1.800000 -0.679179
2.000000 -0.666448
2.200000 -0.649463
2.400000 -0.620970
2.600000 -0.566456
2.800000 -0.455801
3.000000 -0.304236
3.200000 -0.205715
3.400000 -0.196480
3.600000 -0.261113
3.800000 -0.078955
4.000000 0.072300
4.200000 0.081589
4.400000 0.189543
4.600000 0.472143
4.800000 0.755123
5.000000 0.884153
5.200000 0.912091
5.400000 0.794967
5.600000 0.642076
5.800000 0.431659
6.000000 0.161649
6.200000 -0.002924
6.400000 -0.297117
6.600000 -0.614041
6.800000 -0.799293
7.000000 -0.817198
7.200000 -0.799428
7.400000 -0.863061
7.600000 -1.035485
7.800000 -1.098254
8.000000 -1.055706
8.200000 -0.845325
8.400000 -0.590492
8.600000 -0.387762
8.800000 -0.252981
9.000000 -0.101566
9.200000 0.045181
9.400000 0.176837
9.600000 0.312207
9.800000 0.458752
10.000000 0.581329
10.200000 0.666606
10.400000 0.709591
10.600000 0.705712
10.800000 0.578298
11.000000 0.376657
11.200000 0.298118
11.400000 0.340660
11.600000 0.388735
11.800000 0.421534
12.000000 0.250333
12.200000 0.209400
12.400000 0.191068
12.600000 0.204221
12.800000 0.211751
13.000000 0.207150
13.200000 0.201765
13.400000 0.190325
13.600000 0.162624
13.800000 0.184492
14.000000 0.210788
14.200000 0.209896
14.400000 0.188666
14.600000 0.159774
14.800000 0.088106
15.000000 0.013941
15.200000 -0.080570
15.400000 -0.142015
15.600000 -0.185870
15.800000 -0.222307
16.000000 -0.251124
16.200000 -0.257121
16.400000 -0.236934
16.600000 -0.217617
16.800000 -0.202939
17.000000 -0.185037
17.200000 -0.163760
17.400000 -0.151880
17.600000 -0.172756
17.800000 -0.185344
18.000000 -0.137724
18.200000 -0.104638
18.400000 -0.087502
18.600000 -0.024187
18.800000 0.069501
19.000000 0.119138
19.200000 0.130558
19.400000 0.132795
19.600000 0.129947
19.800000 0.071321
20.000000 0.137987
20.200000 0.010307
20.400000 0.030020
20.600000 -0.036111
20.800000 -0.043953
21.000000 -0.016178
21.200000 -0.048515
21.400000 -0.095026
21.600000 -0.128410
21.800000 -0.152102
22.000000 -0.176321
22.200000 -0.197365
22.400000 -0.215780
22.600000 -0.243322
22.800000 -0.266870
23.000000 -0.265726
23.200000 -0.290082
23.400000 -0.291993
23.600000 -0.246252
23.800000 -0.196445
24.000000 -0.155486
24.200000 -0.135634
24.400000 -0.065859
24.600000 0.028840
24.800000 0.051302
25.000000 0.057981
25.200000 0.055430
25.400000 0.060775
25.600000 0.062706
25.800000 0.063571
26.000000 0.061806


==> matlabPlots/constraints/p_d_scope_x.txt <==
0.000000 -3.000000
0.200000 -2.997887
0.400000 -2.983953
0.600000 -2.948640
0.800000 -2.884705
1.000000 -2.787037
1.200000 -2.652480
1.400000 -2.479656
1.600000 -2.268788
1.800000 -2.021520
2.000000 -1.740741
2.200000 -1.430406
2.400000 -1.095360
2.600000 -0.741159
2.800000 -0.373890
3.000000 0.000000
3.200000 0.373890
3.400000 0.741159
3.600000 1.095360
3.800000 1.430406
4.000000 1.740741
4.200000 2.021520
4.400000 2.268788
4.600000 2.479656
4.800000 2.652480
5.000000 2.787037
5.200000 2.884705
5.400000 2.948640
5.600000 2.983953
5.800000 2.997887
6.000000 3.000000
6.200000 3.000000
6.400000 3.000000
6.600000 3.000000
6.800000 3.000000
7.000000 3.000000
7.200000 3.000000
7.400000 3.000000
7.600000 3.000000
7.800000 3.000000
8.000000 3.000000
8.200000 3.000000
8.400000 3.000000
8.600000 3.000000
8.800000 3.000000
9.000000 3.000000
9.200000 3.000000
9.400000 3.000000
9.600000 3.000000
9.800000 3.000000
10.000000 3.000000
10.200000 3.000000
10.400000 3.000000
10.600000 3.000000
10.800000 3.000000
11.000000 3.000000
11.200000 3.000000
11.400000 3.000000
11.600000 3.000000
11.800000 3.000000
12.000000 3.000000
12.200000 2.997887
12.400000 2.983953
12.600000 2.948640
12.800000 2.884705
13.000000 2.787037
13.200000 2.652480
13.400000 2.479656
13.600000 2.268788
13.800000 2.021520
14.000000 1.740741
14.200000 1.430406
14.400000 1.095360
14.600000 0.741159
14.800000 0.373890
15.000000 0.000000
15.200000 -0.373890
15.400000 -0.741159
15.600000 -1.095360
15.800000 -1.430406
16.000000 -1.740741
16.200000 -2.021520
16.400000 -2.268788
16.600000 -2.479656
16.800000 -2.652480
17.000000 -2.787037
17.200000 -2.884705
17.400000 -2.948640
17.600000 -2.983953
17.800000 -2.997887
18.000000 -3.000000
18.200000 -3.000000
18.400000 -3.000000
18.600000 -3.000000
18.800000 -3.000000
19.000000 -3.000000
19.200000 -3.000000
19.400000 -3.000000
19.600000 -3.000000
19.800000 -3.000000
20.000000 -3.000000
20.200000 -3.000000
20.400000 -3.000000
20.600000 -3.000000
20.800000 -3.000000
21.000000 -3.000000
21.200000 -3.000000
21.400000 -3.000000
21.600000 -3.000000
21.800000 -3.000000
22.000000 -3.000000
22.200000 -3.000000
22.400000 -3.000000
22.600000 -3.000000
22.800000 -3.000000
23.000000 -3.000000
23.200000 -3.000000
23.400000 -3.000000
23.600000 -3.000000
23.800000 -3.000000
24.000000 -3.000000
24.200000 -3.000000
24.400000 -3.000000
24.600000 -3.000000
24.800000 -3.000000
25.000000 -3.000000
25.200000 -3.000000
25.400000 -3.000000
25.600000 -3.000000
25.800000 -3.000000
26.000000 -3.000000


==> matlabPlots/constraints/p_d_scope_y.txt <==
0.000000 -3.000000
0.200000 -3.000000
0.400000 -3.000000
0.600000 -3.000000
0.800000 -3.000000
1.000000 -3.000000
1.200000 -3.000000
1.400000 -3.000000
1.600000 -3.000000
1.800000 -3.000000
2.000000 -3.000000
2.200000 -3.000000
2.400000 -3.000000
2.600000 -3.000000
2.800000 -3.000000
3.000000 -3.000000
3.200000 -3.000000
3.400000 -3.000000
3.600000 -3.000000
3.800000 -3.000000
4.000000 -3.000000
4.200000 -3.000000
4.400000 -3.000000
4.600000 -3.000000
4.800000 -3.000000
5.000000 -3.000000
5.200000 -3.000000
5.400000 -3.000000
5.600000 -3.000000
5.800000 -3.000000
6.000000 -3.000000
6.200000 -2.997887
6.400000 -2.983953
6.600000 -2.948640
6.800000 -2.884705
7.000000 -2.787037
7.200000 -2.652480
7.400000 -2.479656
7.600000 -2.268788
7.800000 -2.021520
8.000000 -1.740741
8.200000 -1.430406
8.400000 -1.095360
8.600000 -0.741159
8.800000 -0.373890
9.000000 0.000000
9.200000 0.373890
9.400000 0.741159
9.600000 1.095360
9.800000 1.430406
10.000000 1.740741
10.200000 2.021520
10.400000 2.268788
10.600000 2.479656
10.800000 2.652480
11.000000 2.787037
11.200000 2.884705
11.400000 2.948640
11.600000 2.983953
11.800000 2.997887
12.000000 3.000000
12.200000 3.000000
12.400000 3.000000
12.600000 3.000000
12.800000 3.000000
13.000000 3.000000
13.200000 3.000000
13.400000 3.000000
13.600000 3.000000
13.800000 3.000000
14.000000 3.000000
14.200000 3.000000
14.400000 3.000000
14.600000 3.000000
14.800000 3.000000
15.000000 3.000000
15.200000 3.000000
15.400000 3.000000
15.600000 3.000000
15.800000 3.000000
16.000000 3.000000
16.200000 3.000000
16.400000 3.000000
16.600000 3.000000
16.800000 3.000000
17.000000 3.000000
17.200000 3.000000
17.400000 3.000000
17.600000 3.000000
17.800000 3.000000
18.000000 3.000000
18.200000 2.997887
18.400000 2.983953
18.600000 2.948640
18.800000 2.884705
19.000000 2.787037
19.200000 2.652480
19.400000 2.479656
19.600000 2.268788
19.800000 2.021520
20.000000 1.740741
20.200000 1.430406
20.400000 1.095360
20.600000 0.741159
20.800000 0.373890
21.000000 0.000000
21.200000 -0.373890
21.400000 -0.741159
21.600000 -1.095360
21.800000 -1.430406
22.000000 -1.740741
22.200000 -2.021520
22.400000 -2.268788
22.600000 -2.479656
22.800000 -2.652480
23.000000 -2.787037
23.200000 -2.884705
23.400000 -2.948640
23.600000 -2.983953
23.800000 -2.997887
24.000000 -3.000000
24.200000 -3.000000
24.400000 -3.000000
24.600000 -3.000000
24.800000 -3.000000
25.000000 -3.000000
25.200000 -3.000000
25.400000 -3.000000
25.600000 -3.000000
25.800000 -3.000000
26.000000 -3.000000


==> matlabPlots/constraints/p_d_scope_z.txt <==
0.000000 0.000000
0.200000 0.000000
0.400000 0.000000
0.600000 0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/p_obs_temp_scope_1.txt <==
0.000000 1.500000
0.200000 1.500000
0.400000 1.500000
0.600000 1.500000
0.800000 1.500000
1.000000 1.500000
1.200000 1.500000
1.400000 1.500000
1.600000 1.500000
1.800000 1.500000
2.000000 1.500000
2.200000 1.500000
2.400000 1.500000
2.600000 1.500000
2.800000 1.500000
3.000000 1.500000
3.200000 1.500000
3.400000 1.500000
3.600000 1.500000
3.800000 1.500000
4.000000 1.500000
4.200000 1.500000
4.400000 1.500000
4.600000 1.500000
4.800000 1.500000
5.000000 1.500000
5.200000 1.500000
5.400000 1.500000
5.600000 1.500000
5.800000 1.500000
6.000000 1.500000
6.200000 1.500000
6.400000 1.500000
6.600000 1.500000
6.800000 1.500000
7.000000 1.500000
7.200000 1.500000
7.400000 1.500000
7.600000 1.500000
7.800000 1.500000
8.000000 1.500000
8.200000 1.500000
8.400000 1.500000
8.600000 1.500000
8.800000 1.500000
9.000000 1.500000
9.200000 1.500000
9.400000 1.500000
9.600000 1.500000
9.800000 1.500000
10.000000 1.500000
10.200000 1.500000
10.400000 1.500000
10.600000 1.500000
10.800000 1.500000
11.000000 1.500000
11.200000 1.500000
11.400000 1.500000
11.600000 1.500000
11.800000 1.500000
12.000000 1.500000
12.200000 1.500000
12.400000 1.500000
12.600000 1.500000
12.800000 1.500000
13.000000 1.500000
13.200000 1.500000
13.400000 1.500000
13.600000 1.500000
13.800000 1.500000
14.000000 1.500000
14.200000 1.500000
14.400000 1.500000
14.600000 1.500000
14.800000 1.500000
15.000000 1.500000
15.200000 1.500000
15.400000 1.500000
15.600000 1.500000
15.800000 1.500000
16.000000 1.500000
16.200000 1.500000
16.400000 1.500000
16.600000 1.500000
16.800000 1.500000
17.000000 1.500000
17.200000 1.500000
17.400000 1.500000
17.600000 1.500000
17.800000 1.500000
18.000000 1.500000
18.200000 1.500000
18.400000 1.500000
18.600000 1.500000
18.800000 1.500000
19.000000 1.500000
19.200000 1.500000
19.400000 1.500000
19.600000 1.500000
19.800000 1.500000
20.000000 1.500000
20.200000 1.500000
20.400000 1.500000
20.600000 1.500000
20.800000 1.500000
21.000000 1.500000
21.200000 1.500000
21.400000 1.500000
21.600000 1.500000
21.800000 1.500000
22.000000 1.500000
22.200000 1.500000
22.400000 1.500000
22.600000 1.500000
22.800000 1.500000
23.000000 1.500000
23.200000 1.500000
23.400000 1.500000
23.600000 1.500000
23.800000 1.500000
24.000000 1.500000
24.200000 1.500000
24.400000 1.500000
24.600000 1.500000
24.800000 1.500000
25.000000 1.500000
25.200000 1.500000
25.400000 1.500000
25.600000 1.500000
25.800000 1.500000
26.000000 1.500000


==> matlabPlots/constraints/p_obs_temp_scope_2.txt <==
0.000000 -3.000000
0.200000 -3.000000
0.400000 -3.000000
0.600000 -3.000000
0.800000 -3.000000
1.000000 -3.000000
1.200000 -3.000000
1.400000 -3.000000
1.600000 -3.000000
1.800000 -3.000000
2.000000 -3.000000
2.200000 -3.000000
2.400000 -3.000000
2.600000 -3.000000
2.800000 -3.000000
3.000000 -3.000000
3.200000 -3.000000
3.400000 -3.000000
3.600000 -3.000000
3.800000 -3.000000
4.000000 -3.000000
4.200000 -3.000000
4.400000 -3.000000
4.600000 -3.000000
4.800000 -3.000000
5.000000 -3.000000
5.200000 -3.000000
5.400000 -3.000000
5.600000 -3.000000
5.800000 -3.000000
6.000000 -3.000000
6.200000 -3.000000
6.400000 -3.000000
6.600000 -3.000000
6.800000 -3.000000
7.000000 -3.000000
7.200000 -3.000000
7.400000 -3.000000
7.600000 -3.000000
7.800000 -3.000000
8.000000 -3.000000
8.200000 -3.000000
8.400000 -3.000000
8.600000 -3.000000
8.800000 -3.000000
9.000000 -3.000000
9.200000 -3.000000
9.400000 -3.000000
9.600000 -3.000000
9.800000 -3.000000
10.000000 -3.000000
10.200000 -3.000000
10.400000 -3.000000
10.600000 -3.000000
10.800000 -3.000000
11.000000 -3.000000
11.200000 -3.000000
11.400000 -3.000000
11.600000 -3.000000
11.800000 -3.000000
12.000000 -3.000000
12.200000 -3.000000
12.400000 -3.000000
12.600000 -3.000000
12.800000 -3.000000
13.000000 -3.000000
13.200000 -3.000000
13.400000 -3.000000
13.600000 -3.000000
13.800000 -3.000000
14.000000 -3.000000
14.200000 -3.000000
14.400000 -3.000000
14.600000 -3.000000
14.800000 -3.000000
15.000000 -3.000000
15.200000 -3.000000
15.400000 -3.000000
15.600000 -3.000000
15.800000 -3.000000
16.000000 -3.000000
16.200000 -3.000000
16.400000 -3.000000
16.600000 -3.000000
16.800000 -3.000000
17.000000 -3.000000
17.200000 -3.000000
17.400000 -3.000000
17.600000 -3.000000
17.800000 -3.000000
18.000000 -3.000000
18.200000 -3.000000
18.400000 -3.000000
18.600000 -3.000000
18.800000 -3.000000
19.000000 -3.000000
19.200000 -3.000000
19.400000 -3.000000
19.600000 -3.000000
19.800000 -3.000000
20.000000 -3.000000
20.200000 -3.000000
20.400000 -3.000000
20.600000 -3.000000
20.800000 -3.000000
21.000000 -3.000000
21.200000 -3.000000
21.400000 -3.000000
21.600000 -3.000000
21.800000 -3.000000
22.000000 -3.000000
22.200000 -3.000000
22.400000 -3.000000
22.600000 -3.000000
22.800000 -3.000000
23.000000 -3.000000
23.200000 -3.000000
23.400000 -3.000000
23.600000 -3.000000
23.800000 -3.000000
24.000000 -3.000000
24.200000 -3.000000
24.400000 -3.000000
24.600000 -3.000000
24.800000 -3.000000
25.000000 -3.000000
25.200000 -3.000000
25.400000 -3.000000
25.600000 -3.000000
25.800000 -3.000000
26.000000 -3.000000


==> matlabPlots/constraints/p_obs_temp_scope_3.txt <==
0.000000 0.750000
0.200000 0.750000
0.400000 0.750000
0.600000 0.750000
0.800000 0.750000
1.000000 0.750000
1.200000 0.750000
1.400000 0.750000
1.600000 0.750000
1.800000 0.750000
2.000000 0.750000
2.200000 0.750000
2.400000 0.750000
2.600000 0.750000
2.800000 0.750000
3.000000 0.750000
3.200000 0.750000
3.400000 0.750000
3.600000 0.750000
3.800000 0.750000
4.000000 0.750000
4.200000 0.750000
4.400000 0.750000
4.600000 0.750000
4.800000 0.750000
5.000000 0.750000
5.200000 0.750000
5.400000 0.750000
5.600000 0.750000
5.800000 0.750000
6.000000 0.750000
6.200000 0.750000
6.400000 0.750000
6.600000 0.750000
6.800000 0.750000
7.000000 0.750000
7.200000 0.750000
7.400000 0.750000
7.600000 0.750000
7.800000 0.750000
8.000000 0.750000
8.200000 0.750000
8.400000 0.750000
8.600000 0.750000
8.800000 0.750000
9.000000 0.750000
9.200000 0.750000
9.400000 0.750000
9.600000 0.750000
9.800000 0.750000
10.000000 0.750000
10.200000 0.750000
10.400000 0.750000
10.600000 0.750000
10.800000 0.750000
11.000000 0.750000
11.200000 0.750000
11.400000 0.750000
11.600000 0.750000
11.800000 0.750000
12.000000 0.750000
12.200000 0.750000
12.400000 0.750000
12.600000 0.750000
12.800000 0.750000
13.000000 0.750000
13.200000 0.750000
13.400000 0.750000
13.600000 0.750000
13.800000 0.750000
14.000000 0.750000
14.200000 0.750000
14.400000 0.750000
14.600000 0.750000
14.800000 0.750000
15.000000 0.750000
15.200000 0.750000
15.400000 0.750000
15.600000 0.750000
15.800000 0.750000
16.000000 0.750000
16.200000 0.750000
16.400000 0.750000
16.600000 0.750000
16.800000 0.750000
17.000000 0.750000
17.200000 0.750000
17.400000 0.750000
17.600000 0.750000
17.800000 0.750000
18.000000 0.750000
18.200000 0.750000
18.400000 0.750000
18.600000 0.750000
18.800000 0.750000
19.000000 0.750000
19.200000 0.750000
19.400000 0.750000
19.600000 0.750000
19.800000 0.750000
20.000000 0.750000
20.200000 0.750000
20.400000 0.750000
20.600000 0.750000
20.800000 0.750000
21.000000 0.750000
21.200000 0.750000
21.400000 0.750000
21.600000 0.750000
21.800000 0.750000
22.000000 0.750000
22.200000 0.750000
22.400000 0.750000
22.600000 0.750000
22.800000 0.750000
23.000000 0.750000
23.200000 0.750000
23.400000 0.750000
23.600000 0.750000
23.800000 0.750000
24.000000 0.750000
24.200000 0.750000
24.400000 0.750000
24.600000 0.750000
24.800000 0.750000
25.000000 0.750000
25.200000 0.750000
25.400000 0.750000
25.600000 0.750000
25.800000 0.750000
26.000000 0.750000


==> matlabPlots/constraints/p_star_scope_x.txt <==
0.000000 -3.250000
0.200000 -3.247715
0.400000 -3.237759
0.600000 -3.207793
0.800000 -3.145130
1.000000 -3.044071
1.200000 -2.911626
1.400000 -2.742251
1.600000 -2.518634
1.800000 -2.273279
2.000000 -1.993917
2.200000 -1.659913
2.400000 -1.332953
2.600000 -0.968255
2.800000 -0.588059
3.000000 -0.189801
3.200000 0.209520
3.400000 0.574422
3.600000 0.956081
3.800000 1.301105
4.000000 1.631455
4.200000 1.946611
4.400000 2.206129
4.600000 2.432066
4.800000 2.636546
5.000000 2.787765
5.200000 2.903237
5.400000 2.990880
5.600000 3.042881
5.800000 3.074126
6.000000 3.095531
6.200000 3.113478
6.400000 3.131485
6.600000 3.151062
6.800000 3.169621
7.000000 3.189191
7.200000 3.212870
7.400000 3.237746
7.600000 3.265042
7.800000 3.293310
8.000000 3.317834
8.200000 3.341620
8.400000 3.365581
8.600000 3.390394
8.800000 3.413734
9.000000 3.438507
9.200000 3.463506
9.400000 3.489830
9.600000 3.517987
9.800000 3.544222
10.000000 3.570466
10.200000 3.594713
10.400000 3.617779
10.600000 3.639750
10.800000 3.658294
11.000000 3.675471
11.200000 3.690149
11.400000 3.703704
11.600000 3.716222
11.800000 3.726044
12.000000 3.734621
12.200000 3.739074
12.400000 3.730051
12.600000 3.695917
12.800000 3.634843
13.000000 3.537984
13.200000 3.407526
13.400000 3.235589
13.600000 3.013944
13.800000 2.772261
14.000000 2.491361
14.200000 2.189056
14.400000 1.854666
14.600000 1.483144
14.800000 1.125563
15.000000 0.752762
15.200000 0.389748
15.400000 0.024423
15.600000 -0.344600
15.800000 -0.667903
16.000000 -0.967336
16.200000 -1.251539
16.400000 -1.489117
16.600000 -1.696881
16.800000 -1.874242
17.000000 -2.001418
17.200000 -2.095841
17.400000 -2.155914
17.600000 -2.189754
17.800000 -2.203028
18.000000 -2.204363
18.200000 -2.204232
18.400000 -2.204596
18.600000 -2.204820
18.800000 -2.204952
19.000000 -2.205125
19.200000 -2.205339
19.400000 -2.205530
19.600000 -2.205798
19.800000 -2.207338
20.000000 -2.212655
20.200000 -2.222768
20.400000 -2.236904
20.600000 -2.254393
20.800000 -2.273369
21.000000 -2.288562
21.200000 -2.300751
21.400000 -2.310109
21.600000 -2.318047
21.800000 -2.325165
22.000000 -2.330994
22.200000 -2.336409
22.400000 -2.341263
22.600000 -2.345890
22.800000 -2.350415
23.000000 -2.354425
23.200000 -2.358483
23.400000 -2.362039
23.600000 -2.365053
23.800000 -2.367837
24.000000 -2.370300
24.200000 -2.372723
24.400000 -2.374961
24.600000 -2.377116
24.800000 -2.379220
25.000000 -2.380926
25.200000 -2.382370
25.400000 -2.383574
25.600000 -2.384532
25.800000 -2.385294
26.000000 -2.385798


==> matlabPlots/constraints/p_star_scope_y.txt <==
0.000000 -3.250000
0.200000 -3.248709
0.400000 -3.246287
0.600000 -3.241214
0.800000 -3.237363
1.000000 -3.237965
1.200000 -3.239858
1.400000 -3.243531
1.600000 -3.248468
1.800000 -3.252680
2.000000 -3.256033
2.200000 -3.258762
2.400000 -3.260612
2.600000 -3.261871
2.800000 -3.262621
3.000000 -3.264254
3.200000 -3.267602
3.400000 -3.272828
3.600000 -3.280800
3.800000 -3.290863
4.000000 -3.304811
4.200000 -3.323180
4.400000 -3.342470
4.600000 -3.362444
4.800000 -3.378696
5.000000 -3.388195
5.200000 -3.395901
5.400000 -3.405047
5.600000 -3.413992
5.800000 -3.422589
6.000000 -3.431707
6.200000 -3.438125
6.400000 -3.434555
6.600000 -3.409610
6.800000 -3.359905
7.000000 -3.279662
7.200000 -3.154624
7.400000 -3.001726
7.600000 -2.817101
7.800000 -2.585071
8.000000 -2.339820
8.200000 -2.065595
8.400000 -1.756212
8.600000 -1.407674
8.800000 -1.069185
9.000000 -0.713829
9.200000 -0.365873
9.400000 -0.014147
9.600000 0.342398
9.800000 0.655516
10.000000 0.952955
10.200000 1.215119
10.400000 1.451575
10.600000 1.661345
10.800000 1.819248
11.000000 1.944245
11.200000 2.032604
11.400000 2.093471
11.600000 2.131181
11.800000 2.149539
12.000000 2.160519
12.200000 2.170313
12.400000 2.179595
12.600000 2.188197
12.800000 2.195180
13.000000 2.201493
13.200000 2.206810
13.400000 2.211454
13.600000 2.215543
13.800000 2.218685
14.000000 2.221391
14.200000 2.223626
14.400000 2.225568
14.600000 2.227286
14.800000 2.228639
15.000000 2.229811
15.200000 2.230733
15.400000 2.231458
15.600000 2.232013
15.800000 2.232382
16.000000 2.232624
16.200000 2.232758
16.400000 2.232847
16.600000 2.232900
16.800000 2.232927
17.000000 2.232963
17.200000 2.233043
17.400000 2.233166
17.600000 2.233193
17.800000 2.233220
18.000000 2.233054
18.200000 2.229962
18.400000 2.215009
18.600000 2.177856
18.800000 2.107437
19.000000 2.008413
19.200000 1.870206
19.400000 1.698558
19.600000 1.485573
19.800000 1.228038
20.000000 0.966480
20.200000 0.682330
20.400000 0.391111
20.600000 0.079567
20.800000 -0.258753
21.000000 -0.582510
21.200000 -0.920809
21.400000 -1.249242
21.600000 -1.576691
21.800000 -1.902545
22.000000 -2.182459
22.200000 -2.441615
22.400000 -2.663039
22.600000 -2.855053
22.800000 -3.016390
23.000000 -3.128635
23.200000 -3.207025
23.400000 -3.250762
23.600000 -3.269246
23.800000 -3.270421
24.000000 -3.265462
24.200000 -3.263959
24.400000 -3.266730
24.600000 -3.271762
24.800000 -3.278535
25.000000 -3.285868
25.200000 -3.294086
25.400000 -3.303133
25.600000 -3.312481
25.800000 -3.322417
26.000000 -3.331696


==> matlabPlots/constraints/p_star_scope_z.txt <==
0.000000 1.000000
0.200000 0.999565
0.400000 0.998314
0.600000 0.996105
0.800000 0.993374
1.000000 0.990532
1.200000 0.987696
1.400000 0.984158
1.600000 0.979846
1.800000 0.975496
2.000000 0.971130
2.200000 0.966666
2.400000 0.962847
2.600000 0.959351
2.800000 0.956187
3.000000 0.953099
3.200000 0.950754
3.400000 0.949748
3.600000 0.949634
3.800000 0.950476
4.000000 0.951642
4.200000 0.953512
4.400000 0.955902
4.600000 0.958671
4.800000 0.959680
5.000000 0.959055
5.200000 0.957482
5.400000 0.953708
5.600000 0.949502
5.800000 0.944503
6.000000 0.937860
6.200000 0.929288
6.400000 0.918875
6.600000 0.906464
6.800000 0.893939
7.000000 0.881013
7.200000 0.867352
7.400000 0.854750
7.600000 0.841849
7.800000 0.829011
8.000000 0.819394
8.200000 0.812679
8.400000 0.806642
8.600000 0.800020
8.800000 0.793261
9.000000 0.785513
9.200000 0.777086
9.400000 0.767593
9.600000 0.756826
9.800000 0.746271
10.000000 0.735089
10.200000 0.724147
10.400000 0.713055
10.600000 0.701707
10.800000 0.691699
11.000000 0.682121
11.200000 0.673798
11.400000 0.666500
11.600000 0.660261
11.800000 0.655488
12.000000 0.651383
12.200000 0.647766
12.400000 0.644326
12.600000 0.640858
12.800000 0.637686
13.000000 0.634477
13.200000 0.631358
13.400000 0.628218
13.600000 0.625065
13.800000 0.622236
14.000000 0.619426
14.200000 0.616774
14.400000 0.614150
14.600000 0.611539
14.800000 0.609255
15.000000 0.607057
15.200000 0.605013
15.400000 0.603013
15.600000 0.601010
15.800000 0.599248
16.000000 0.597589
16.200000 0.595973
16.400000 0.594570
16.600000 0.593267
16.800000 0.592035
17.000000 0.590996
17.200000 0.590013
17.400000 0.589108
17.600000 0.588178
17.800000 0.587179
18.000000 0.586164
18.200000 0.585166
18.400000 0.584334
18.600000 0.583609
18.800000 0.582975
19.000000 0.582490
19.200000 0.582057
19.400000 0.581677
19.600000 0.580735
19.800000 0.575705
20.000000 0.565602
20.200000 0.550032
20.400000 0.530904
20.600000 0.509710
20.800000 0.488823
21.000000 0.472295
21.200000 0.458031
21.400000 0.445980
21.600000 0.435009
21.800000 0.424739
22.000000 0.416217
22.200000 0.408378
22.400000 0.401495
22.600000 0.395082
22.800000 0.388868
23.000000 0.383394
23.200000 0.377867
23.400000 0.372526
23.600000 0.367104
23.800000 0.361677
24.000000 0.357196
24.200000 0.353253
24.400000 0.349682
24.600000 0.346566
24.800000 0.343738
25.000000 0.341467
25.200000 0.339497
25.400000 0.337751
25.600000 0.336253
25.800000 0.334898
26.000000 0.333797


==> matlabPlots/constraints/p_trg_temp_scope_x.txt <==
0.000000 -3.000000
0.200000 -2.997887
0.400000 -2.983953
0.600000 -2.948640
0.800000 -2.884705
1.000000 -2.787037
1.200000 -2.652480
1.400000 -2.479656
1.600000 -2.268788
1.800000 -2.021520
2.000000 -1.740741
2.200000 -1.430406
2.400000 -1.095360
2.600000 -0.741159
2.800000 -0.373890
3.000000 0.000000
3.200000 0.373890
3.400000 0.741159
3.600000 1.095360
3.800000 1.430406
4.000000 1.740741
4.200000 2.021520
4.400000 2.268788
4.600000 2.479656
4.800000 2.652480
5.000000 2.787037
5.200000 2.884705
5.400000 2.948640
5.600000 2.983953
5.800000 2.997887
6.000000 3.000000
6.200000 3.000000
6.400000 3.000000
6.600000 3.000000
6.800000 3.000000
7.000000 3.000000
7.200000 3.000000
7.400000 3.000000
7.600000 3.000000
7.800000 3.000000
8.000000 3.000000
8.200000 3.000000
8.400000 3.000000
8.600000 3.000000
8.800000 3.000000
9.000000 3.000000
9.200000 3.000000
9.400000 3.000000
9.600000 3.000000
9.800000 3.000000
10.000000 3.000000
10.200000 3.000000
10.400000 3.000000
10.600000 3.000000
10.800000 3.000000
11.000000 3.000000
11.200000 3.000000
11.400000 3.000000
11.600000 3.000000
11.800000 3.000000
12.000000 3.000000
12.200000 2.997887
12.400000 2.983953
12.600000 2.948640
12.800000 2.884705
13.000000 2.787037
13.200000 2.652480
13.400000 2.479656
13.600000 2.268788
13.800000 2.021520
14.000000 1.740741
14.200000 1.430406
14.400000 1.095360
14.600000 0.741159
14.800000 0.373890
15.000000 0.000000
15.200000 -0.373890
15.400000 -0.741159
15.600000 -1.095360
15.800000 -1.430406
16.000000 -1.740741
16.200000 -2.021520
16.400000 -2.268788
16.600000 -2.479656
16.800000 -2.652480
17.000000 -2.787037
17.200000 -2.884705
17.400000 -2.948640
17.600000 -2.983953
17.800000 -2.997887
18.000000 -3.000000
18.200000 -3.000000
18.400000 -3.000000
18.600000 -3.000000
18.800000 -3.000000
19.000000 -3.000000
19.200000 -3.000000
19.400000 -3.000000
19.600000 -3.000000
19.800000 -3.000000
20.000000 -3.000000
20.200000 -3.000000
20.400000 -3.000000
20.600000 -3.000000
20.800000 -3.000000
21.000000 -3.000000
21.200000 -3.000000
21.400000 -3.000000
21.600000 -3.000000
21.800000 -3.000000
22.000000 -3.000000
22.200000 -3.000000
22.400000 -3.000000
22.600000 -3.000000
22.800000 -3.000000
23.000000 -3.000000
23.200000 -3.000000
23.400000 -3.000000
23.600000 -3.000000
23.800000 -3.000000
24.000000 -3.000000
24.200000 -3.000000
24.400000 -3.000000
24.600000 -3.000000
24.800000 -3.000000
25.000000 -3.000000
25.200000 -3.000000
25.400000 -3.000000
25.600000 -3.000000
25.800000 -3.000000
26.000000 -3.000000


==> matlabPlots/constraints/p_trg_temp_scope_y.txt <==
0.000000 -3.000000
0.200000 -3.000000
0.400000 -3.000000
0.600000 -3.000000
0.800000 -3.000000
1.000000 -3.000000
1.200000 -3.000000
1.400000 -3.000000
1.600000 -3.000000
1.800000 -3.000000
2.000000 -3.000000
2.200000 -3.000000
2.400000 -3.000000
2.600000 -3.000000
2.800000 -3.000000
3.000000 -3.000000
3.200000 -3.000000
3.400000 -3.000000
3.600000 -3.000000
3.800000 -3.000000
4.000000 -3.000000
4.200000 -3.000000
4.400000 -3.000000
4.600000 -3.000000
4.800000 -3.000000
5.000000 -3.000000
5.200000 -3.000000
5.400000 -3.000000
5.600000 -3.000000
5.800000 -3.000000
6.000000 -3.000000
6.200000 -2.997887
6.400000 -2.983953
6.600000 -2.948640
6.800000 -2.884705
7.000000 -2.787037
7.200000 -2.652480
7.400000 -2.479656
7.600000 -2.268788
7.800000 -2.021520
8.000000 -1.740741
8.200000 -1.430406
8.400000 -1.095360
8.600000 -0.741159
8.800000 -0.373890
9.000000 0.000000
9.200000 0.373890
9.400000 0.741159
9.600000 1.095360
9.800000 1.430406
10.000000 1.740741
10.200000 2.021520
10.400000 2.268788
10.600000 2.479656
10.800000 2.652480
11.000000 2.787037
11.200000 2.884705
11.400000 2.948640
11.600000 2.983953
11.800000 2.997887
12.000000 3.000000
12.200000 3.000000
12.400000 3.000000
12.600000 3.000000
12.800000 3.000000
13.000000 3.000000
13.200000 3.000000
13.400000 3.000000
13.600000 3.000000
13.800000 3.000000
14.000000 3.000000
14.200000 3.000000
14.400000 3.000000
14.600000 3.000000
14.800000 3.000000
15.000000 3.000000
15.200000 3.000000
15.400000 3.000000
15.600000 3.000000
15.800000 3.000000
16.000000 3.000000
16.200000 3.000000
16.400000 3.000000
16.600000 3.000000
16.800000 3.000000
17.000000 3.000000
17.200000 3.000000
17.400000 3.000000
17.600000 3.000000
17.800000 3.000000
18.000000 3.000000
18.200000 2.997887
18.400000 2.983953
18.600000 2.948640
18.800000 2.884705
19.000000 2.787037
19.200000 2.652480
19.400000 2.479656
19.600000 2.268788
19.800000 2.021520
20.000000 1.740741
20.200000 1.430406
20.400000 1.095360
20.600000 0.741159
20.800000 0.373890
21.000000 0.000000
21.200000 -0.373890
21.400000 -0.741159
21.600000 -1.095360
21.800000 -1.430406
22.000000 -1.740741
22.200000 -2.021520
22.400000 -2.268788
22.600000 -2.479656
22.800000 -2.652480
23.000000 -2.787037
23.200000 -2.884705
23.400000 -2.948640
23.600000 -2.983953
23.800000 -2.997887
24.000000 -3.000000
24.200000 -3.000000
24.400000 -3.000000
24.600000 -3.000000
24.800000 -3.000000
25.000000 -3.000000
25.200000 -3.000000
25.400000 -3.000000
25.600000 -3.000000
25.800000 -3.000000
26.000000 -3.000000


==> matlabPlots/constraints/p_trg_temp_scope_z.txt <==
0.000000 0.000000
0.200000 0.000000
0.400000 0.000000
0.600000 0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/pose_scope_x.txt <==
0.000000 -3.250000
0.200000 -3.248018
0.400000 -3.239840
0.600000 -3.212171
0.800000 -3.152981
1.000000 -3.058439
1.200000 -2.926906
1.400000 -2.756593
1.600000 -2.547487
1.800000 -2.300069
2.000000 -2.016524
2.200000 -1.701288
2.400000 -1.359518
2.600000 -0.996224
2.800000 -0.616957
3.000000 -0.228822
3.200000 0.161009
3.400000 0.545923
3.600000 0.919599
3.800000 1.275306
4.000000 1.607625
4.200000 1.910981
4.400000 2.181050
4.600000 2.415864
4.800000 2.614466
5.000000 2.773936
5.200000 2.895561
5.400000 2.982315
5.600000 3.038643
5.800000 3.072247
6.000000 3.093222
6.200000 3.111656
6.400000 3.130097
6.600000 3.148712
6.800000 3.167687
7.000000 3.187620
7.200000 3.209886
7.400000 3.235060
7.600000 3.262928
7.800000 3.290073
8.000000 3.315359
8.200000 3.339807
8.400000 3.363797
8.600000 3.387442
8.800000 3.411306
9.000000 3.435987
9.200000 3.461557
9.400000 3.487836
9.600000 3.514618
9.800000 3.541547
10.000000 3.567896
10.200000 3.592905
10.400000 3.616119
10.600000 3.637254
10.800000 3.656472
11.000000 3.673855
11.200000 3.689075
11.400000 3.702736
11.600000 3.714833
11.800000 3.725110
12.000000 3.733811
12.200000 3.739069
12.400000 3.731421
12.600000 3.701576
12.800000 3.642562
13.000000 3.549323
13.200000 3.418858
13.400000 3.249826
13.600000 3.042482
13.800000 2.798568
14.000000 2.520852
14.200000 2.213206
14.400000 1.880480
14.600000 1.528248
14.800000 1.162617
15.000000 0.790128
15.200000 0.417513
15.400000 0.051434
15.600000 -0.301679
15.800000 -0.635761
16.000000 -0.945256
16.200000 -1.225312
16.400000 -1.472043
16.600000 -1.682603
16.800000 -1.855340
17.000000 -1.990008
17.200000 -2.087963
17.400000 -2.152316
17.600000 -2.188043
17.800000 -2.202315
18.000000 -2.204382
18.200000 -2.204215
18.400000 -2.204570
18.600000 -2.204810
18.800000 -2.204934
19.000000 -2.205105
19.200000 -2.205318
19.400000 -2.205517
19.600000 -2.205763
19.800000 -2.206963
20.000000 -2.211875
20.200000 -2.221543
20.400000 -2.235685
20.600000 -2.253040
20.800000 -2.271169
21.000000 -2.287157
21.200000 -2.299661
21.400000 -2.309453
21.600000 -2.317495
21.800000 -2.324370
22.000000 -2.330425
22.200000 -2.335891
22.400000 -2.340903
22.600000 -2.345554
22.800000 -2.349893
23.000000 -2.354020
23.200000 -2.358085
23.400000 -2.361791
23.600000 -2.364841
23.800000 -2.367520
24.000000 -2.370049
24.200000 -2.372545
24.400000 -2.374797
24.600000 -2.376958
24.800000 -2.378983
25.000000 -2.380763
25.200000 -2.382268
25.400000 -2.383493
25.600000 -2.384468
25.800000 -2.385215
26.000000 -2.385755


==> matlabPlots/constraints/pose_scope_y.txt <==
0.000000 -3.250000
0.200000 -3.248829
0.400000 -3.246684
0.600000 -3.241801
0.800000 -3.237483
1.000000 -3.237813
1.200000 -3.239577
1.400000 -3.243204
1.600000 -3.247882
1.800000 -3.252284
2.000000 -3.255806
2.200000 -3.258477
2.400000 -3.260487
2.600000 -3.261802
2.800000 -3.262561
3.000000 -3.264032
3.200000 -3.267104
3.400000 -3.272340
3.600000 -3.279926
3.800000 -3.289985
4.000000 -3.303632
4.200000 -3.320846
4.400000 -3.340411
4.600000 -3.360994
4.800000 -3.377118
5.000000 -3.387361
5.200000 -3.395289
5.400000 -3.403912
5.600000 -3.413083
5.800000 -3.421936
6.000000 -3.430626
6.200000 -3.437778
6.400000 -3.435393
6.600000 -3.414010
6.800000 -3.366328
7.000000 -3.287020
7.200000 -3.171707
7.400000 -3.018978
7.600000 -2.832365
7.800000 -2.614489
8.000000 -2.366328
8.200000 -2.087706
8.400000 -1.780274
8.600000 -1.450178
8.800000 -1.104376
9.000000 -0.749545
9.200000 -0.392544
9.400000 -0.040198
9.600000 0.300875
9.800000 0.624363
10.000000 0.924438
10.200000 1.196020
10.400000 1.435051
10.600000 1.638518
10.800000 1.804701
11.000000 1.933390
11.200000 2.026890
11.400000 2.089837
11.600000 2.127878
11.800000 2.148180
12.000000 2.159516
12.200000 2.169580
12.400000 2.178933
12.600000 2.187238
12.800000 2.194504
13.000000 2.200901
13.200000 2.206430
13.400000 2.211131
13.600000 2.215096
13.800000 2.218388
14.000000 2.221141
14.200000 2.223467
14.400000 2.225433
14.600000 2.227097
14.800000 2.228510
15.000000 2.229704
15.200000 2.230670
15.400000 2.231411
15.600000 2.231956
15.800000 2.232350
16.000000 2.232610
16.200000 2.232748
16.400000 2.232840
16.600000 2.232897
16.800000 2.232925
17.000000 2.232958
17.200000 2.233033
17.400000 2.233158
17.600000 2.233193
17.800000 2.233220
18.000000 2.233075
18.200000 2.230663
18.400000 2.216801
18.600000 2.181580
18.800000 2.117706
19.000000 2.020158
19.200000 1.885744
19.400000 1.713056
19.600000 1.502745
19.800000 1.260170
20.000000 0.994060
20.200000 0.711379
20.400000 0.413973
20.600000 0.103347
20.800000 -0.217939
21.000000 -0.548930
21.200000 -0.886924
21.400000 -1.224209
21.600000 -1.552626
21.800000 -1.864955
22.000000 -2.154907
22.200000 -2.417094
22.400000 -2.647174
22.600000 -2.841933
22.800000 -2.999371
23.000000 -3.118764
23.200000 -3.200774
23.400000 -3.248407
23.600000 -3.268584
23.800000 -3.270901
24.000000 -3.265930
24.200000 -3.263920
24.400000 -3.266428
24.600000 -3.271329
24.800000 -3.277664
25.000000 -3.285073
25.200000 -3.293428
25.400000 -3.302439
25.600000 -3.311773
25.800000 -3.321225
26.000000 -3.330738


==> matlabPlots/constraints/pose_scope_z.txt <==
0.000000 1.000000
0.200000 0.999592
0.400000 0.998507
0.600000 0.996371
0.800000 0.993655
1.000000 0.990873
1.200000 0.988020
1.400000 0.984449
1.600000 0.980381
1.800000 0.975951
2.000000 0.971458
2.200000 0.967189
2.400000 0.963129
2.600000 0.959597
2.800000 0.956427
3.000000 0.953359
3.200000 0.950977
3.400000 0.949782
3.600000 0.949607
3.800000 0.950401
4.000000 0.951535
4.200000 0.953279
4.400000 0.955608
4.600000 0.958499
4.800000 0.959694
5.000000 0.959145
5.200000 0.957672
5.400000 0.954241
5.600000 0.949938
5.800000 0.944920
6.000000 0.938723
6.200000 0.930307
6.400000 0.919712
6.600000 0.908002
6.800000 0.895259
7.000000 0.882005
7.200000 0.868961
7.400000 0.856058
7.600000 0.842832
7.800000 0.830438
8.000000 0.820226
8.200000 0.813133
8.400000 0.807097
8.600000 0.800837
8.800000 0.793991
9.000000 0.786328
9.200000 0.777764
9.400000 0.768332
9.600000 0.758145
9.800000 0.747375
10.000000 0.736217
10.200000 0.724983
10.400000 0.713880
10.600000 0.703028
10.800000 0.692700
11.000000 0.683029
11.200000 0.674401
11.400000 0.667001
11.600000 0.660942
11.800000 0.655932
12.000000 0.651770
12.200000 0.648034
12.400000 0.644577
12.600000 0.641269
12.800000 0.638009
13.000000 0.634797
13.200000 0.631597
13.400000 0.628449
13.600000 0.625434
13.800000 0.622522
14.000000 0.619703
14.200000 0.616975
14.400000 0.614343
14.600000 0.611842
14.800000 0.609484
15.000000 0.607269
15.200000 0.605166
15.400000 0.603160
15.600000 0.601243
15.800000 0.599424
16.000000 0.597713
16.200000 0.596124
16.400000 0.594673
16.600000 0.593360
16.800000 0.592175
17.000000 0.591098
17.200000 0.590108
17.400000 0.589177
17.600000 0.588248
17.800000 0.587307
18.000000 0.586271
18.200000 0.585260
18.400000 0.584394
18.600000 0.583660
18.800000 0.583044
19.000000 0.582537
19.200000 0.582098
19.400000 0.581705
19.600000 0.580891
19.800000 0.576626
20.000000 0.566899
20.200000 0.551822
20.400000 0.532454
20.600000 0.511294
20.800000 0.491143
21.000000 0.473851
21.200000 0.459353
21.400000 0.446856
21.600000 0.435791
21.800000 0.425899
22.000000 0.417046
22.200000 0.409123
22.400000 0.402000
22.600000 0.395545
22.800000 0.389584
23.000000 0.383947
23.200000 0.378415
23.400000 0.372936
23.600000 0.367507
23.800000 0.362295
24.000000 0.357626
24.200000 0.353538
24.400000 0.349934
24.600000 0.346786
24.800000 0.344052
25.000000 0.341684
25.200000 0.339637
25.400000 0.337874
25.600000 0.336358
25.800000 0.335048
26.000000 0.333903


==> matlabPlots/constraints/quad_dot_scope_w.txt <==
0.000000 0.000000
0.200000 1.030834
0.400000 1.238389
0.600000 0.902515
0.800000 0.417840
1.000000 0.104366
1.200000 -0.106255
1.400000 -0.218189
1.600000 -0.237509
1.800000 -0.243253
2.000000 -0.249285
2.200000 -0.254722
2.400000 -0.254269
2.600000 -0.237596
2.800000 -0.190591
3.000000 -0.134970
3.200000 -0.097383
3.400000 -0.096247
3.600000 -0.122845
3.800000 -0.043407
4.000000 0.026123
4.200000 0.035256
4.400000 0.088534
4.600000 0.233159
4.800000 0.348878
5.000000 0.387376
5.200000 0.388869
5.400000 0.306271
5.600000 0.232784
5.800000 0.144886
6.000000 0.046449
6.200000 -0.008716
6.400000 -0.108019
6.600000 -0.225767
6.800000 -0.310191
7.000000 -0.328746
7.200000 -0.335079
7.400000 -0.393749
7.600000 -0.528112
7.800000 -0.577640
8.000000 -0.539679
8.200000 -0.418639
8.400000 -0.275223
8.600000 -0.175386
8.800000 -0.111969
9.000000 -0.040548
9.200000 0.027433
9.400000 0.088280
9.600000 0.151036
9.800000 0.219634
10.000000 0.277837
10.200000 0.319806
10.400000 0.341014
10.600000 0.336249
10.800000 0.272542
11.000000 0.192121
11.200000 0.156456
11.400000 0.177586
11.600000 0.192110
11.800000 0.193975
12.000000 0.113550
12.200000 0.109434
12.400000 0.094501
12.600000 0.099049
12.800000 0.097147
13.000000 0.090805
13.200000 0.085148
13.400000 0.078345
13.600000 0.066497
13.800000 0.071087
14.000000 0.077832
14.200000 0.075023
14.400000 0.065495
14.600000 0.052989
14.800000 0.025815
15.000000 0.000400
15.200000 -0.034114
15.400000 -0.057102
15.600000 -0.074278
15.800000 -0.089048
16.000000 -0.101154
16.200000 -0.105435
16.400000 -0.099507
16.600000 -0.091864
16.800000 -0.084429
17.000000 -0.075168
17.200000 -0.063264
17.400000 -0.053481
17.600000 -0.057493
17.800000 -0.052658
18.000000 -0.032254
18.200000 -0.059343
18.400000 -0.034845
18.600000 -0.006776
18.800000 0.031686
19.000000 0.054996
19.200000 0.061112
19.400000 0.061678
19.600000 0.066191
19.800000 0.063755
20.000000 0.090004
20.200000 0.002182
20.400000 0.002525
20.600000 -0.014291
20.800000 -0.019304
21.000000 -0.031401
21.200000 -0.054613
21.400000 -0.064403
21.600000 -0.070147
21.800000 -0.074813
22.000000 -0.080917
22.200000 -0.088350
22.400000 -0.095166
22.600000 -0.106596
22.800000 -0.113430
23.000000 -0.105904
23.200000 -0.116824
23.400000 -0.128895
23.600000 -0.123574
23.800000 -0.108257
24.000000 -0.092789
24.200000 -0.086458
24.400000 -0.030701
24.600000 0.017159
24.800000 0.026594
25.000000 0.028569
25.200000 0.028200
25.400000 0.033288
25.600000 0.035538
25.800000 0.036167
26.000000 0.035231


==> matlabPlots/constraints/quad_dot_scope_x.txt <==
0.000000 0.000000
0.200000 -0.101666
0.400000 -0.491795
0.600000 -0.619309
0.800000 -0.394528
1.000000 -0.139158
1.200000 0.106174
1.400000 0.209742
1.600000 0.209794
1.800000 0.194808
2.000000 0.177133
2.200000 0.158542
2.400000 0.137873
2.600000 0.113575
2.800000 0.091551
3.000000 0.066306
3.200000 0.046942
3.400000 0.035250
3.600000 0.036003
3.800000 0.013983
4.000000 -0.008707
4.200000 -0.009532
4.400000 -0.021215
4.600000 -0.063728
4.800000 -0.150542
5.000000 -0.200991
5.200000 -0.223312
5.400000 -0.216196
5.600000 -0.197132
5.800000 -0.141640
6.000000 -0.059762
6.200000 0.011656
6.400000 0.101598
6.600000 0.192956
6.800000 0.229843
7.000000 0.209564
7.200000 0.184181
7.400000 0.189517
7.600000 0.154690
7.800000 0.070148
8.000000 0.021522
8.200000 -0.000549
8.400000 -0.023843
8.600000 -0.024889
8.800000 -0.017638
9.000000 -0.006594
9.200000 0.005982
9.400000 0.017060
9.600000 0.025912
9.800000 0.028739
10.000000 0.022030
10.200000 0.006049
10.400000 -0.016566
10.600000 -0.038824
10.800000 -0.049035
11.000000 -0.045087
11.200000 -0.035006
11.400000 -0.054388
11.600000 -0.079758
11.800000 -0.098959
12.000000 -0.061655
12.200000 -0.049987
12.400000 -0.044354
12.600000 -0.048188
12.800000 -0.052304
13.000000 -0.052513
13.200000 -0.052076
13.400000 -0.050276
13.600000 -0.043661
13.800000 -0.051090
14.000000 -0.060427
14.200000 -0.062160
14.400000 -0.057566
14.600000 -0.050609
14.800000 -0.029506
15.000000 -0.006255
15.200000 0.022664
15.400000 0.040840
15.600000 0.052685
15.800000 0.062064
16.000000 0.068781
16.200000 0.067644
16.400000 0.060009
16.600000 0.053576
16.800000 0.048783
17.000000 0.043201
17.200000 0.037284
17.400000 0.035929
17.600000 0.038711
17.800000 0.042709
18.000000 0.027213
18.200000 0.007141
18.400000 0.009746
18.600000 -0.001251
18.800000 -0.019466
19.000000 -0.028198
19.200000 -0.029233
19.400000 -0.029098
19.600000 -0.023316
19.800000 -0.002413
20.000000 -0.021980
20.200000 0.013556
20.400000 -0.006905
20.600000 0.005345
20.800000 0.012090
21.000000 0.016694
21.200000 0.016171
21.400000 0.020786
21.600000 0.026838
21.800000 0.031842
22.000000 0.037071
22.200000 0.041712
22.400000 0.045025
22.600000 0.049797
22.800000 0.051409
23.000000 0.045462
23.200000 0.039763
23.400000 0.035856
23.600000 0.033068
23.800000 0.024404
24.000000 0.010089
24.200000 0.001427
24.400000 -0.001220
24.600000 -0.004900
24.800000 -0.004207
25.000000 -0.004521
25.200000 -0.002710
25.400000 -0.002207
25.600000 -0.001996
25.800000 -0.002773
26.000000 -0.003433


==> matlabPlots/constraints/quad_dot_scope_y.txt <==
0.000000 0.000000
0.200000 0.152525
0.400000 0.377320
0.600000 0.120734
0.800000 -0.138234
1.000000 0.103669
1.200000 0.005231
1.400000 0.022286
1.600000 0.022193
1.800000 0.004951
2.000000 0.001998
2.200000 0.000352
2.400000 -0.002105
2.600000 -0.010039
2.800000 -0.086277
3.000000 -0.150523
3.200000 -0.186297
3.400000 -0.127887
3.600000 -0.024402
3.800000 -0.143015
4.000000 -0.149876
4.200000 -0.042840
4.400000 0.010774
4.600000 0.228347
4.800000 0.350123
5.000000 0.152271
5.200000 -0.052119
5.400000 -0.051455
5.600000 0.011917
5.800000 0.019811
6.000000 0.043834
6.200000 -0.072181
6.400000 -0.024746
6.600000 -0.000471
6.800000 -0.002509
7.000000 0.009798
7.200000 -0.024681
7.400000 -0.266766
7.600000 -0.374829
7.800000 -0.312805
8.000000 -0.057193
8.200000 0.111452
8.400000 0.088455
8.600000 0.060286
8.800000 0.059675
9.000000 0.051100
9.200000 0.040157
9.400000 0.030988
9.600000 0.019893
9.800000 0.002724
10.000000 -0.013021
10.200000 -0.018612
10.400000 -0.023235
10.600000 -0.031193
10.800000 -0.028858
11.000000 0.047459
11.200000 0.150096
11.400000 0.206779
11.600000 0.224097
11.800000 0.188260
12.000000 0.075328
12.200000 -0.007089
12.400000 -0.023959
12.600000 -0.035887
12.800000 -0.023060
13.000000 -0.017870
13.200000 -0.017135
13.400000 -0.016401
13.600000 -0.019842
13.800000 -0.006164
14.000000 0.005002
14.200000 0.010572
14.400000 0.013220
14.600000 0.019923
14.800000 0.024079
15.000000 0.019319
15.200000 0.022197
15.400000 0.023491
15.600000 0.025723
15.800000 0.023770
16.000000 0.019215
16.200000 0.021432
16.400000 0.020606
16.600000 0.015643
16.800000 0.009924
17.000000 0.006703
17.200000 0.002211
17.400000 -0.017525
17.600000 -0.017387
17.800000 -0.051831
18.000000 -0.032828
18.200000 0.128425
18.400000 0.044602
18.600000 0.029094
18.800000 0.026821
19.000000 0.011620
19.200000 -0.003136
19.400000 -0.011114
19.600000 -0.058159
19.800000 -0.175923
20.000000 -0.201268
20.200000 -0.242175
20.400000 -0.098790
20.600000 0.027068
20.800000 -0.015630
21.000000 -0.261251
21.200000 -0.218311
21.400000 -0.119533
21.600000 -0.059973
21.800000 -0.023125
22.000000 0.007284
22.200000 0.029196
22.400000 0.049178
22.600000 0.073892
22.800000 0.112450
23.000000 0.175981
23.200000 0.219297
23.400000 0.107008
23.600000 -0.059994
23.800000 -0.154241
24.000000 -0.199571
24.200000 -0.190569
24.400000 -0.036552
24.600000 -0.004865
24.800000 0.005589
25.000000 0.003037
25.200000 0.018113
25.400000 0.037802
25.600000 0.051863
25.800000 0.055281
26.000000 0.056574


==> matlabPlots/constraints/quad_dot_scope_z.txt <==
0.000000 0.000000
0.200000 0.329994
0.400000 0.210909
0.600000 -0.053918
0.800000 0.132846
1.000000 0.021243
1.200000 0.049257
1.400000 0.019840
1.600000 -0.026667
1.800000 -0.045768
2.000000 -0.058638
2.200000 -0.063674
2.400000 -0.066340
2.600000 -0.073180
2.800000 -0.066497
3.000000 -0.022612
3.200000 -0.003914
3.400000 -0.009281
3.600000 -0.041511
3.800000 -0.001709
4.000000 0.008137
4.200000 -0.013772
4.400000 -0.043240
4.600000 -0.077942
4.800000 -0.010361
5.000000 0.039078
5.200000 0.070196
5.400000 0.111374
5.600000 0.075276
5.800000 0.071980
6.000000 0.062611
6.200000 0.044896
6.400000 0.014811
6.600000 -0.001026
6.800000 -0.006003
7.000000 -0.045845
7.200000 -0.068724
7.400000 -0.067864
7.600000 0.053512
7.800000 0.107515
8.000000 0.066749
8.200000 0.006269
8.400000 0.030258
8.600000 0.027870
8.800000 0.012020
9.000000 0.009982
9.200000 0.006939
9.400000 0.000078
9.600000 -0.011988
9.800000 -0.020432
10.000000 -0.029663
10.200000 -0.038297
10.400000 -0.044754
10.600000 -0.060449
10.800000 -0.060715
11.000000 0.001834
11.200000 -0.053748
11.400000 -0.053816
11.600000 -0.035732
11.800000 -0.013593
12.000000 -0.009415
12.200000 -0.041694
12.400000 -0.018714
12.600000 -0.016427
12.800000 -0.007246
13.000000 0.002668
13.200000 0.011116
13.400000 0.013952
13.600000 0.011458
13.800000 0.025352
14.000000 0.036909
14.200000 0.041199
14.400000 0.039954
14.600000 0.040157
14.800000 0.036846
15.000000 0.023998
15.200000 0.020250
15.400000 0.018179
15.600000 0.016571
15.800000 0.014311
16.000000 0.011027
16.200000 0.009832
16.400000 0.010202
16.600000 0.005702
16.800000 -0.002928
17.000000 -0.011945
17.200000 -0.023052
17.400000 -0.036611
17.600000 -0.055809
17.800000 -0.085277
18.000000 -0.092925
18.200000 -0.005226
18.400000 -0.030980
18.600000 -0.020889
18.800000 -0.003577
19.000000 0.003141
19.200000 0.005854
19.400000 0.008251
19.600000 0.009115
19.800000 -0.027697
20.000000 -0.052243
20.200000 0.066647
20.400000 0.122610
20.600000 0.024016
20.800000 -0.005576
21.000000 0.033616
21.200000 0.026933
21.400000 0.026240
21.600000 0.022526
21.800000 0.018391
22.000000 0.013994
22.200000 0.006992
22.400000 -0.000435
22.600000 -0.011994
22.800000 -0.022604
23.000000 -0.033574
23.200000 -0.054703
23.400000 -0.050606
23.600000 0.020691
23.800000 0.053175
24.000000 0.072633
24.200000 0.043800
24.400000 0.033423
24.600000 0.012209
24.800000 -0.001565
25.000000 -0.005167
25.200000 -0.011223
25.400000 -0.014449
25.600000 -0.018111
25.800000 -0.018906
26.000000 -0.019433


==> matlabPlots/constraints/quat_scope_w.txt <==
0.000000 0.000000
0.200000 0.084461
0.400000 0.330291
0.600000 0.549183
0.800000 0.679885
1.000000 0.729245
1.200000 0.727579
1.400000 0.693097
1.600000 0.646991
1.800000 0.598931
2.000000 0.549696
2.200000 0.499239
2.400000 0.448190
2.600000 0.398708
2.800000 0.354798
3.000000 0.322471
3.200000 0.299369
3.400000 0.280424
3.600000 0.257716
3.800000 0.239384
4.000000 0.238988
4.200000 0.245253
4.400000 0.256508
4.600000 0.285736
4.800000 0.348622
5.000000 0.421292
5.200000 0.500887
5.400000 0.570398
5.600000 0.624112
5.800000 0.662405
6.000000 0.681598
6.200000 0.686426
6.400000 0.675154
6.600000 0.642132
6.800000 0.586796
7.000000 0.522565
7.200000 0.455859
7.400000 0.386164
7.600000 0.293297
7.800000 0.179910
8.000000 0.066797
8.200000 -0.028776
8.400000 -0.098910
8.600000 -0.141990
8.800000 -0.170962
9.000000 -0.186224
9.200000 -0.187435
9.400000 -0.175808
9.600000 -0.152045
9.800000 -0.114872
10.000000 -0.064865
10.200000 -0.004827
10.400000 0.061802
10.600000 0.129986
10.800000 0.192487
11.000000 0.237840
11.200000 0.271398
11.400000 0.304224
11.600000 0.341883
11.800000 0.380797
12.000000 0.413300
12.200000 0.434462
12.400000 0.454266
12.600000 0.473807
12.800000 0.493479
13.000000 0.512304
13.200000 0.529840
13.400000 0.546278
13.600000 0.560401
13.800000 0.574021
14.000000 0.589025
14.200000 0.604498
14.400000 0.618382
14.600000 0.630480
14.800000 0.637771
15.000000 0.640809
15.200000 0.637118
15.400000 0.627777
15.600000 0.614646
15.800000 0.598284
16.000000 0.579203
16.200000 0.558468
16.400000 0.537790
16.600000 0.518688
16.800000 0.501108
17.000000 0.485123
17.200000 0.471260
17.400000 0.459652
17.600000 0.448857
17.800000 0.437119
18.000000 0.427211
18.200000 0.417911
18.400000 0.408735
18.600000 0.404165
18.800000 0.406703
19.000000 0.415717
19.200000 0.427520
19.400000 0.439845
19.600000 0.452663
19.800000 0.465672
20.000000 0.481648
20.200000 0.492697
20.400000 0.492989
20.600000 0.493485
20.800000 0.487382
21.000000 0.483393
21.200000 0.474661
21.400000 0.462620
21.600000 0.449124
21.800000 0.434613
22.000000 0.419115
22.200000 0.402194
22.400000 0.383858
22.600000 0.363798
22.800000 0.341494
23.000000 0.319429
23.200000 0.297926
23.400000 0.273043
23.600000 0.247591
23.800000 0.224430
24.000000 0.204572
24.200000 0.186289
24.400000 0.173843
24.600000 0.173166
24.800000 0.177935
25.000000 0.183330
25.200000 0.189010
25.400000 0.195119
25.600000 0.202058
25.800000 0.209261
26.000000 0.216411


==> matlabPlots/constraints/quat_scope_x.txt <==
0.000000 1.000000
0.200000 0.995646
0.400000 0.935543
0.600000 0.818212
0.800000 0.714487
1.000000 0.660042
1.200000 0.658583
1.400000 0.692716
1.600000 0.735288
1.800000 0.775802
2.000000 0.813012
2.200000 0.846618
2.400000 0.876289
2.600000 0.901503
2.800000 0.921705
3.000000 0.937583
3.200000 0.948794
3.400000 0.956849
3.600000 0.964130
3.800000 0.969497
4.000000 0.969677
4.200000 0.967759
4.400000 0.964987
4.600000 0.957739
4.800000 0.935261
5.000000 0.899926
5.200000 0.857161
5.400000 0.813166
5.600000 0.771619
5.800000 0.736927
6.000000 0.716442
6.200000 0.711332
6.400000 0.722484
6.600000 0.752169
6.800000 0.796005
7.000000 0.840214
7.200000 0.879479
7.400000 0.916696
7.600000 0.952389
7.800000 0.975049
8.000000 0.983238
8.200000 0.984897
8.400000 0.982320
8.600000 0.977109
8.800000 0.972835
9.000000 0.970331
9.200000 0.970265
9.400000 0.972602
9.600000 0.976965
9.800000 0.982566
10.000000 0.987813
10.200000 0.990758
10.400000 0.989793
10.600000 0.984223
10.800000 0.975134
11.000000 0.965509
11.200000 0.958060
11.400000 0.949501
11.600000 0.935943
11.800000 0.917721
12.000000 0.900532
12.200000 0.890095
12.400000 0.880840
12.600000 0.871678
12.800000 0.861562
13.000000 0.851026
13.200000 0.840583
13.400000 0.830264
13.600000 0.821174
13.800000 0.811809
14.000000 0.800587
14.200000 0.788181
14.400000 0.776272
14.600000 0.765038
14.800000 0.757396
15.000000 0.753438
15.200000 0.755280
15.400000 0.761865
15.600000 0.771209
15.800000 0.782732
16.000000 0.795867
16.200000 0.809600
16.400000 0.822377
16.600000 0.833809
16.800000 0.843980
17.000000 0.853154
17.200000 0.861206
17.400000 0.868378
17.600000 0.875826
17.800000 0.883828
18.000000 0.891999
18.200000 0.894587
18.400000 0.896170
18.600000 0.897377
18.800000 0.895152
19.000000 0.890246
19.200000 0.884424
19.400000 0.878586
19.600000 0.873019
19.800000 0.870888
20.000000 0.868446
20.200000 0.866818
20.400000 0.867255
20.600000 0.866125
20.800000 0.868657
21.000000 0.871720
21.200000 0.874891
21.400000 0.878532
21.600000 0.883305
21.800000 0.889197
22.000000 0.896059
22.200000 0.903966
22.400000 0.912650
22.600000 0.922102
22.800000 0.932367
23.000000 0.942167
23.200000 0.950512
23.400000 0.958171
23.600000 0.965053
23.800000 0.970947
24.000000 0.974412
24.200000 0.975467
24.400000 0.975448
24.600000 0.974713
24.800000 0.973777
25.000000 0.972975
25.200000 0.972213
25.400000 0.971746
25.600000 0.971338
25.800000 0.970866
26.000000 0.970242


==> matlabPlots/constraints/quat_scope_y.txt <==
0.000000 0.000000
0.200000 0.022049
0.400000 0.082936
0.600000 0.136867
0.800000 0.122404
1.000000 0.125238
1.200000 0.136207
1.400000 0.138896
1.600000 0.143678
1.800000 0.145873
2.000000 0.146506
2.200000 0.146747
2.400000 0.146638
2.600000 0.145442
2.800000 0.140189
3.000000 0.114568
3.200000 0.081328
3.400000 0.048424
3.600000 0.035471
3.800000 0.021562
4.000000 -0.011982
4.200000 -0.029341
4.400000 -0.033479
4.600000 -0.014315
4.800000 0.055517
5.000000 0.108893
5.200000 0.114150
5.400000 0.101008
5.600000 0.097021
5.800000 0.101260
6.000000 0.107290
6.200000 0.101557
6.400000 0.090108
6.600000 0.088778
6.800000 0.088602
7.000000 0.090663
7.200000 0.091791
7.400000 0.060073
7.600000 -0.008367
7.800000 -0.077735
8.000000 -0.117594
8.200000 -0.110556
8.400000 -0.088195
8.600000 -0.074350
8.800000 -0.062091
9.000000 -0.050983
9.200000 -0.041952
9.400000 -0.034969
9.600000 -0.029768
9.800000 -0.027384
10.000000 -0.028517
10.200000 -0.031982
10.400000 -0.036055
10.600000 -0.041833
10.800000 -0.047440
11.000000 -0.049187
11.200000 -0.028082
11.400000 0.008337
11.600000 0.050780
11.800000 0.094522
12.000000 0.121437
12.200000 0.127771
12.400000 0.125027
12.600000 0.117806
12.800000 0.112160
13.000000 0.108294
13.200000 0.104886
13.400000 0.101617
13.600000 0.097587
13.800000 0.094955
14.000000 0.094875
14.200000 0.096452
14.400000 0.099111
14.600000 0.103184
14.800000 0.107970
15.000000 0.112261
15.200000 0.116624
15.400000 0.121036
15.600000 0.126057
15.800000 0.131018
16.000000 0.135357
16.200000 0.139290
16.400000 0.144039
16.600000 0.147026
16.800000 0.149615
17.000000 0.151400
17.200000 0.152307
17.400000 0.151369
17.600000 0.146940
17.800000 0.142787
18.000000 0.132037
18.200000 0.145870
18.400000 0.163023
18.600000 0.169525
18.800000 0.175752
19.000000 0.179529
19.200000 0.180320
19.400000 0.178829
19.600000 0.173510
19.800000 0.148889
20.000000 0.109346
20.200000 0.064401
20.400000 0.029871
20.600000 0.021798
20.800000 0.042032
21.000000 0.007873
21.200000 -0.043333
21.400000 -0.076460
21.600000 -0.093933
21.800000 -0.101937
22.000000 -0.103459
22.200000 -0.099680
22.400000 -0.091820
22.600000 -0.079536
22.800000 -0.061373
23.000000 -0.032862
23.200000 0.008253
23.400000 0.042945
23.600000 0.046780
23.800000 0.023550
24.000000 -0.012258
24.200000 -0.053179
24.400000 -0.076855
24.600000 -0.081579
24.800000 -0.081155
25.000000 -0.080047
25.200000 -0.078282
25.400000 -0.072566
25.600000 -0.063363
25.800000 -0.052555
26.000000 -0.041402


==> matlabPlots/constraints/quat_scope_z.txt <==
0.000000 0.000000
0.200000 0.032713
0.400000 0.093754
0.600000 0.100970
0.800000 0.110826
1.000000 0.129855
1.200000 0.135445
1.400000 0.143070
1.600000 0.141809
1.800000 0.134662
2.000000 0.124022
2.200000 0.111639
2.400000 0.098693
2.600000 0.084680
2.800000 0.070176
3.000000 0.061846
3.200000 0.059622
3.400000 0.058807
3.600000 0.052695
3.800000 0.048026
4.000000 0.049666
4.200000 0.049332
4.400000 0.043405
4.600000 0.029748
4.800000 0.025834
5.000000 0.028083
5.200000 0.036821
5.400000 0.056608
5.600000 0.075340
5.800000 0.088907
6.000000 0.103072
6.200000 0.111860
6.400000 0.118597
6.600000 0.118437
6.800000 0.119151
7.000000 0.112905
7.200000 0.101412
7.400000 0.083293
7.600000 0.082833
7.800000 0.104253
8.000000 0.122280
8.200000 0.130104
8.400000 0.132231
8.600000 0.139892
8.800000 0.143206
9.000000 0.145530
9.200000 0.147292
9.400000 0.148036
9.600000 0.146747
9.800000 0.143593
10.000000 0.138582
10.200000 0.131726
10.400000 0.123247
10.600000 0.112508
10.800000 0.099051
11.000000 0.093832
11.200000 0.087615
11.400000 0.076333
11.600000 0.067446
11.800000 0.062036
12.000000 0.058975
12.200000 0.051467
12.400000 0.046166
12.600000 0.042494
12.800000 0.040130
13.000000 0.039652
13.200000 0.041098
13.400000 0.043768
13.600000 0.045823
13.800000 0.049493
14.000000 0.055750
14.200000 0.063646
14.400000 0.071986
14.600000 0.081022
14.800000 0.089119
15.000000 0.095349
15.200000 0.100162
15.400000 0.103964
15.600000 0.107501
15.800000 0.110549
16.000000 0.113130
16.200000 0.115154
16.400000 0.117183
16.600000 0.118777
16.800000 0.119178
17.000000 0.117737
17.200000 0.114201
17.400000 0.108287
17.600000 0.099324
17.800000 0.085944
18.000000 0.066295
18.200000 0.061532
18.400000 0.056903
18.600000 0.051255
18.800000 0.049060
19.000000 0.049107
19.200000 0.050059
19.400000 0.051414
19.600000 0.053180
19.800000 0.050360
20.000000 0.043139
20.200000 0.041571
20.400000 0.062756
20.600000 0.076319
20.800000 0.078273
21.000000 0.079831
21.200000 0.085935
21.400000 0.091205
21.600000 0.096108
21.800000 0.100249
22.000000 0.103526
22.200000 0.105590
22.400000 0.106260
22.600000 0.105129
22.800000 0.101524
23.000000 0.095949
23.200000 0.087748
23.400000 0.074244
23.600000 0.071997
23.800000 0.079612
24.000000 0.092313
24.200000 0.104554
24.400000 0.111233
24.600000 0.115297
24.800000 0.116235
25.000000 0.115336
25.200000 0.113796
25.400000 0.111228
25.600000 0.107979
25.800000 0.104248
26.000000 0.100409


==> matlabPlots/constraints/quat_star_scope_w.txt <==
0.000000 0.000000
0.200000 0.100467
0.400000 0.360870
0.600000 0.566775
0.800000 0.687817
1.000000 0.731465
1.200000 0.725277
1.400000 0.689799
1.600000 0.641044
1.800000 0.594062
2.000000 0.545953
2.200000 0.492866
2.400000 0.444385
2.600000 0.395159
2.800000 0.351992
3.000000 0.319757
3.200000 0.297007
3.400000 0.278866
3.600000 0.255337
3.800000 0.238820
4.000000 0.239377
4.200000 0.246170
4.400000 0.258374
4.600000 0.289360
4.800000 0.357377
5.000000 0.429110
5.200000 0.506688
5.400000 0.577945
5.600000 0.628709
5.800000 0.664522
6.000000 0.682593
6.200000 0.686167
6.400000 0.673466
6.600000 0.636302
6.800000 0.580551
7.000000 0.517627
7.200000 0.447518
7.400000 0.378166
7.600000 0.285293
7.800000 0.165484
8.000000 0.056094
8.200000 -0.035000
8.400000 -0.102954
8.600000 -0.146288
8.800000 -0.173128
9.000000 -0.186963
9.200000 -0.186986
9.400000 -0.174451
9.600000 -0.148161
9.800000 -0.110410
10.000000 -0.059255
10.200000 -0.000010
10.400000 0.066919
10.600000 0.138350
10.800000 0.197835
11.000000 0.241624
11.200000 0.273747
11.400000 0.306906
11.600000 0.346680
11.800000 0.384680
12.000000 0.415447
12.200000 0.436086
12.400000 0.455689
12.600000 0.476280
12.800000 0.495415
13.000000 0.514112
13.200000 0.531114
13.400000 0.547447
13.600000 0.562066
13.800000 0.575443
14.000000 0.590581
14.200000 0.605617
14.400000 0.619372
14.600000 0.631824
14.800000 0.638283
15.000000 0.640786
15.200000 0.636589
15.400000 0.626910
15.600000 0.612766
15.800000 0.596484
16.000000 0.577681
16.200000 0.556356
16.400000 0.536300
16.600000 0.517314
16.800000 0.499008
17.000000 0.483629
17.200000 0.470006
17.400000 0.458854
17.600000 0.447989
17.800000 0.435834
18.000000 0.426573
18.200000 0.416726
18.400000 0.408222
18.600000 0.404084
18.800000 0.407549
19.000000 0.416832
19.200000 0.428745
19.400000 0.440770
19.600000 0.453653
19.800000 0.467265
20.000000 0.483503
20.200000 0.492531
20.400000 0.493021
20.600000 0.493232
20.800000 0.486974
21.000000 0.482740
21.200000 0.473552
21.400000 0.461649
21.600000 0.448069
21.800000 0.432737
22.000000 0.417488
22.200000 0.400419
22.400000 0.382426
22.600000 0.362191
22.800000 0.338660
23.000000 0.317319
23.200000 0.295561
23.400000 0.271106
23.600000 0.245745
23.800000 0.221752
24.000000 0.202724
24.200000 0.184999
24.400000 0.173414
24.600000 0.173438
24.800000 0.178599
25.000000 0.183906
25.200000 0.189434
25.400000 0.195621
25.600000 0.202592
25.800000 0.210165
26.000000 0.217115


==> matlabPlots/constraints/quat_star_scope_x.txt <==
0.000000 1.000000
0.200000 0.993924
0.400000 0.922803
0.600000 0.805895
0.800000 0.706867
1.000000 0.657014
1.200000 0.660900
1.400000 0.695879
1.600000 0.740514
1.800000 0.779681
2.000000 0.815659
2.200000 0.850551
2.400000 0.878341
2.600000 0.903191
2.800000 0.923069
3.000000 0.938886
3.200000 0.949943
3.400000 0.957399
3.600000 0.964825
3.800000 0.969682
4.000000 0.969549
4.200000 0.967512
4.400000 0.964538
4.600000 0.956732
4.800000 0.931412
5.000000 0.895873
5.200000 0.853808
5.400000 0.807761
5.600000 0.767708
5.800000 0.734846
6.000000 0.715095
6.200000 0.711639
6.400000 0.724063
6.600000 0.757110
6.800000 0.800600
7.000000 0.843343
7.200000 0.884064
7.400000 0.920479
7.600000 0.954672
7.800000 0.976670
8.000000 0.983640
8.200000 0.984873
8.400000 0.981953
8.600000 0.976496
8.800000 0.972494
9.000000 0.970215
9.200000 0.970362
9.400000 0.972863
9.600000 0.977622
9.800000 0.983141
10.000000 0.988243
10.200000 0.990838
10.400000 0.989532
10.600000 0.983226
10.800000 0.974154
11.000000 0.964623
11.200000 0.957530
11.400000 0.948668
11.600000 0.933914
11.800000 0.915724
12.000000 0.899371
12.200000 0.889354
12.400000 0.880174
12.600000 0.870464
12.800000 0.860514
13.000000 0.849977
13.200000 0.839802
13.400000 0.829513
13.600000 0.820076
13.800000 0.810781
14.000000 0.799372
14.200000 0.787250
14.400000 0.775405
14.600000 0.763776
14.800000 0.756810
15.000000 0.753342
15.200000 0.755633
15.400000 0.762486
15.600000 0.772542
15.800000 0.783984
16.000000 0.796900
16.200000 0.810949
16.400000 0.823273
16.600000 0.834608
16.800000 0.845193
17.000000 0.854013
17.200000 0.861945
17.400000 0.868918
17.600000 0.876408
17.800000 0.884916
18.000000 0.892518
18.200000 0.894725
18.400000 0.896316
18.600000 0.897346
18.800000 0.894644
19.000000 0.889676
19.200000 0.883840
19.400000 0.878149
19.600000 0.872681
19.800000 0.870834
20.000000 0.867970
20.200000 0.867173
20.400000 0.867151
20.600000 0.866225
20.800000 0.868963
21.000000 0.872050
21.200000 0.875218
21.400000 0.878847
21.600000 0.883711
21.800000 0.889999
22.000000 0.896806
22.200000 0.904804
22.400000 0.913328
22.600000 0.922852
22.800000 0.933648
23.000000 0.943067
23.200000 0.951307
23.400000 0.958706
23.600000 0.965546
23.800000 0.971537
24.000000 0.974600
24.200000 0.975486
24.400000 0.975430
24.600000 0.974639
24.800000 0.973675
25.000000 0.972883
25.200000 0.972173
25.400000 0.971713
25.600000 0.971308
25.800000 0.970795
26.000000 0.970173


==> matlabPlots/constraints/quat_star_scope_y.txt <==
0.000000 0.000000
0.200000 0.024424
0.400000 0.092089
0.600000 0.138967
0.800000 0.119785
1.000000 0.127812
1.200000 0.136244
1.400000 0.139217
1.600000 0.144179
1.800000 0.145969
2.000000 0.146536
2.200000 0.146755
2.400000 0.146624
2.600000 0.145294
2.800000 0.138765
3.000000 0.111707
3.200000 0.076495
3.400000 0.046859
3.600000 0.034844
3.800000 0.019280
4.000000 -0.014119
4.200000 -0.030413
4.400000 -0.033029
4.600000 -0.010628
4.800000 0.064030
5.000000 0.111555
5.200000 0.113316
5.400000 0.099903
5.600000 0.097245
5.800000 0.101545
6.000000 0.108447
6.200000 0.100044
6.400000 0.089760
6.600000 0.088790
6.800000 0.088578
7.000000 0.090803
7.200000 0.090702
7.400000 0.054518
7.600000 -0.014008
7.800000 -0.085533
8.000000 -0.118480
8.200000 -0.108843
8.400000 -0.086916
8.600000 -0.072847
8.800000 -0.060900
9.000000 -0.049964
9.200000 -0.041354
9.400000 -0.034509
9.600000 -0.029293
9.800000 -0.027340
10.000000 -0.028785
10.200000 -0.032263
10.400000 -0.036409
10.600000 -0.042606
10.800000 -0.048031
11.000000 -0.048079
11.200000 -0.025791
11.400000 0.011447
11.600000 0.056437
11.800000 0.098226
12.000000 0.122789
12.200000 0.127644
12.400000 0.124644
12.600000 0.116948
12.800000 0.111714
13.000000 0.107939
13.200000 0.104630
13.400000 0.101368
13.600000 0.097102
13.800000 0.094852
14.000000 0.094998
14.200000 0.096618
14.400000 0.099293
14.600000 0.103603
14.800000 0.108452
15.000000 0.112654
15.200000 0.116959
15.400000 0.121388
15.600000 0.126696
15.800000 0.131494
16.000000 0.135645
16.200000 0.139725
16.400000 0.144343
16.600000 0.147266
16.800000 0.149861
17.000000 0.151529
17.200000 0.152347
17.400000 0.151088
17.600000 0.146690
17.800000 0.141294
18.000000 0.131453
18.200000 0.148456
18.400000 0.163668
18.600000 0.169968
18.800000 0.176396
19.000000 0.179746
19.200000 0.180243
19.400000 0.178658
19.600000 0.172582
19.800000 0.144373
20.000000 0.105296
20.200000 0.059697
20.400000 0.028504
20.600000 0.022382
20.800000 0.040840
21.000000 0.002546
21.200000 -0.047592
21.400000 -0.078210
21.600000 -0.094805
21.800000 -0.102467
22.000000 -0.103287
22.200000 -0.099076
22.400000 -0.091071
22.600000 -0.078411
22.800000 -0.058483
23.000000 -0.029276
23.200000 0.012631
23.400000 0.044462
23.600000 0.045800
23.800000 0.019608
24.000000 -0.016291
24.200000 -0.056012
24.400000 -0.077349
24.600000 -0.081631
24.800000 -0.081004
25.000000 -0.079990
25.200000 -0.077999
25.400000 -0.071989
25.600000 -0.062581
25.800000 -0.051172
26.000000 -0.040269


==> matlabPlots/constraints/quat_star_scope_z.txt <==
0.000000 0.000000
0.200000 0.037757
0.400000 0.098625
0.600000 0.099911
0.800000 0.113567
1.000000 0.130215
1.200000 0.136462
1.400000 0.143344
1.600000 0.141119
1.800000 0.133722
2.000000 0.123137
2.200000 0.110044
2.400000 0.097677
2.600000 0.083576
2.800000 0.069211
3.000000 0.061401
3.200000 0.059547
3.400000 0.058535
3.600000 0.051975
3.800000 0.048063
4.000000 0.049746
4.200000 0.048940
4.400000 0.042643
4.600000 0.028657
4.800000 0.025562
5.000000 0.028839
5.200000 0.037926
5.400000 0.059340
5.600000 0.076764
5.800000 0.090000
6.000000 0.104621
6.200000 0.112850
6.400000 0.118824
6.600000 0.118406
6.800000 0.118970
7.000000 0.112204
7.200000 0.099658
7.400000 0.082077
7.600000 0.083741
7.800000 0.106842
8.000000 0.123562
8.200000 0.130202
8.400000 0.132718
8.600000 0.140529
8.800000 0.143430
9.000000 0.145709
9.200000 0.147389
9.400000 0.148032
9.600000 0.146441
9.800000 0.143167
10.000000 0.137974
10.200000 0.131147
10.400000 0.122570
10.600000 0.110953
10.800000 0.097873
11.000000 0.093861
11.200000 0.086796
11.400000 0.075537
11.600000 0.066581
11.800000 0.061825
12.000000 0.058815
12.200000 0.050841
12.400000 0.045888
12.600000 0.042097
12.800000 0.039997
13.000000 0.039717
13.200000 0.041269
13.400000 0.043975
13.600000 0.046132
13.800000 0.050017
14.000000 0.056506
14.200000 0.064267
14.400000 0.072571
14.600000 0.081926
14.800000 0.089838
15.000000 0.095805
15.200000 0.100468
15.400000 0.104235
15.600000 0.107912
15.800000 0.110836
16.000000 0.113294
16.200000 0.115352
16.400000 0.117339
16.600000 0.118861
16.800000 0.119089
17.000000 0.117488
17.200000 0.113730
17.400000 0.107732
17.600000 0.098473
17.800000 0.083714
18.000000 0.064550
18.200000 0.061372
18.400000 0.056436
18.600000 0.050953
18.800000 0.048987
19.000000 0.049174
19.200000 0.050178
19.400000 0.051540
19.600000 0.053311
19.800000 0.049683
20.000000 0.042023
20.200000 0.043135
20.400000 0.064555
20.600000 0.076644
20.800000 0.078053
21.000000 0.080527
21.200000 0.086472
21.400000 0.091598
21.600000 0.096445
21.800000 0.100699
22.000000 0.103801
22.200000 0.105726
22.400000 0.106249
22.600000 0.104942
22.800000 0.100946
23.000000 0.095269
23.200000 0.086599
23.400000 0.073531
23.600000 0.072333
23.800000 0.080975
24.000000 0.093766
24.200000 0.105189
24.400000 0.111723
24.600000 0.115474
24.800000 0.116180
25.000000 0.115235
25.200000 0.113626
25.400000 0.111009
25.600000 0.107706
25.800000 0.103774
26.000000 0.100021


==> matlabPlots/constraints/s_star_scope_1.txt <==
0.000000 0.000000
0.200000 0.000000
0.400000 0.000000
0.600000 0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.077558
4.000000 0.120088
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/s_star_scope_2.txt <==
0.000000 0.000000
0.200000 0.000000
0.400000 0.000000
0.600000 0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/s_star_scope_3.txt <==
0.000000 0.000000
0.200000 0.000000
0.400000 0.000000
0.600000 0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/std_cmds_fullyActuated_scope_F_x.txt <==
0.000000 -0.000000
0.200000 -1.410968
0.400000 -1.913739
0.600000 0.481412
0.800000 -0.007513
1.000000 0.053846
1.200000 0.136895
1.400000 -0.243391
1.600000 -0.244056
1.800000 -0.237986
2.000000 -0.213550
2.200000 -0.234980
2.400000 -0.231272
2.600000 -0.131089
2.800000 -0.412055
3.000000 -1.002243
3.200000 -2.042885
3.400000 -2.807609
3.600000 -3.166094
3.800000 -3.579538
4.000000 -4.341989
4.200000 -4.689923
4.400000 -4.536510
4.600000 -3.190394
4.800000 -1.867689
5.000000 -0.407322
5.200000 0.066298
5.400000 -0.119748
5.600000 -0.162629
5.800000 0.008975
6.000000 -0.029894
6.200000 0.160117
6.400000 -0.037555
6.600000 0.098852
6.800000 -0.185777
7.000000 -0.235113
7.200000 -0.309628
7.400000 -1.000521
7.600000 -2.989953
7.800000 -5.363892
8.000000 -6.349721
8.200000 -6.493792
8.400000 -6.457853
8.600000 -6.637221
8.800000 -6.634100
9.000000 -6.623126
9.200000 -6.635307
9.400000 -6.642249
9.600000 -6.635248
9.800000 -6.632723
10.000000 -6.628979
10.200000 -6.724189
10.400000 -6.787101
10.600000 -6.527369
10.800000 -6.292176
11.000000 -6.303619
11.200000 -5.758043
11.400000 -4.586571
11.600000 -3.067210
11.800000 -1.508009
12.000000 -0.100308
12.200000 -0.106845
12.400000 -0.124343
12.600000 -0.124758
12.800000 -0.111517
13.000000 -0.074913
13.200000 -0.094704
13.400000 -0.085246
13.600000 -0.038598
13.800000 -0.034792
14.000000 -0.030560
14.200000 -0.045837
14.400000 -0.044316
14.600000 -0.018598
14.800000 -0.016838
15.000000 -0.006500
15.200000 -0.015203
15.400000 -0.018777
15.600000 -0.009328
15.800000 -0.005986
16.000000 -0.023051
16.200000 -0.029805
16.400000 -0.035996
16.600000 -0.094022
16.800000 -0.140236
17.000000 -0.171838
17.200000 -0.187921
17.400000 -0.214955
17.600000 -0.257036
17.800000 -0.216233
18.000000 -0.131538
18.200000 -0.290931
18.400000 -0.246127
18.600000 -0.234682
18.800000 -0.232768
19.000000 -0.245198
19.200000 -0.255807
19.400000 -0.248693
19.600000 -0.048537
19.800000 -0.130341
20.000000 -0.260978
20.200000 -1.242344
20.400000 -2.733893
20.600000 -3.411914
20.800000 -2.874969
21.000000 -3.586586
21.200000 -4.688810
21.400000 -5.410133
21.600000 -5.649393
21.800000 -5.603676
22.000000 -5.525946
22.200000 -5.344952
22.400000 -5.156796
22.600000 -4.808973
22.800000 -4.261909
23.000000 -3.631163
23.200000 -2.776843
23.400000 -2.026374
23.600000 -2.353856
23.800000 -3.460897
24.000000 -4.810575
24.200000 -5.733081
24.400000 -6.188256
24.600000 -6.390968
24.800000 -6.455036
25.000000 -6.416207
25.200000 -6.336367
25.400000 -6.137737
25.600000 -5.904788
25.800000 -5.647998
26.000000 -5.361246


==> matlabPlots/constraints/std_cmds_fullyActuated_scope_F_y.txt <==
0.000000 0.000000
0.200000 1.108782
0.400000 5.030613
0.600000 6.693361
0.800000 6.047984
1.000000 6.769657
1.200000 7.185358
1.400000 7.526756
1.600000 7.722896
1.800000 7.727639
2.000000 7.703951
2.200000 7.723756
2.400000 7.711290
2.600000 7.577747
2.800000 7.339442
3.000000 6.271481
3.200000 4.822653
3.400000 3.455458
3.600000 2.945288
3.800000 2.071647
4.000000 0.534670
4.200000 0.110694
4.400000 0.016872
4.600000 1.251649
4.800000 5.098334
5.000000 7.477732
5.200000 7.755557
5.400000 7.503382
5.600000 7.542895
5.800000 7.540750
6.000000 7.437135
6.200000 7.426569
6.400000 7.441781
6.600000 7.452603
6.800000 7.642659
7.000000 7.641772
7.200000 7.624896
7.400000 5.744124
7.600000 2.522775
7.800000 -1.200318
8.000000 -3.598322
8.200000 -3.898016
8.400000 -3.496248
8.600000 -3.730025
8.800000 -3.741052
9.000000 -3.724120
9.200000 -3.642207
9.400000 -3.641512
9.600000 -3.677214
9.800000 -3.675860
10.000000 -3.715611
10.200000 -3.683272
10.400000 -3.622039
10.600000 -3.635492
10.800000 -3.578982
11.000000 -3.205625
11.200000 -1.731441
11.400000 0.341979
11.600000 2.858152
11.800000 5.271324
12.000000 6.853787
12.200000 7.487033
12.400000 7.712983
12.600000 7.694383
12.800000 7.703497
13.000000 7.718497
13.200000 7.714373
13.400000 7.671779
13.600000 7.457937
13.800000 7.315354
14.000000 7.275617
14.200000 7.294796
14.400000 7.311092
14.600000 7.360693
14.800000 7.405619
15.000000 7.344518
15.200000 7.263013
15.400000 7.169033
15.600000 7.101917
15.800000 7.067615
16.000000 7.047823
16.200000 7.057775
16.400000 7.168442
16.600000 7.269477
16.800000 7.395995
17.000000 7.521723
17.200000 7.648027
17.400000 7.713028
17.600000 7.686767
17.800000 7.619926
18.000000 7.368544
18.200000 7.478511
18.400000 7.680491
18.600000 7.571628
18.800000 7.626396
19.000000 7.690028
19.200000 7.715407
19.400000 7.715331
19.600000 7.760162
19.800000 6.935217
20.000000 5.413362
20.200000 3.466878
20.400000 2.804314
20.600000 2.525004
20.800000 3.313076
21.000000 1.910226
21.200000 0.064620
21.400000 -1.163221
21.600000 -1.572801
21.800000 -1.517638
22.000000 -1.363528
22.200000 -1.036980
22.400000 -0.682954
22.600000 -0.108951
22.800000 0.767830
23.000000 1.933715
23.200000 3.578878
23.400000 4.524379
23.600000 4.110056
23.800000 2.423555
24.000000 0.042584
24.200000 -1.905157
24.400000 -2.912165
24.600000 -3.060664
24.800000 -3.022479
25.000000 -2.941134
25.200000 -2.818576
25.400000 -2.441893
25.600000 -1.973178
25.800000 -1.478953
26.000000 -0.947406


==> matlabPlots/constraints/std_cmds_fullyActuated_scope_F_z.txt <==
0.000000 23.691418
0.200000 24.611240
0.400000 24.647238
0.600000 24.350136
0.800000 24.565172
1.000000 24.397851
1.200000 24.268269
1.400000 24.165793
1.600000 24.083064
1.800000 24.067208
2.000000 24.197373
2.200000 24.042234
2.400000 24.024570
2.600000 24.199605
2.800000 23.829001
3.000000 24.406840
3.200000 24.674927
3.400000 24.832792
3.600000 24.861999
3.800000 24.522109
4.000000 25.506878
4.200000 24.860813
4.400000 24.923772
4.600000 24.859445
4.800000 24.721007
5.000000 24.186424
5.200000 23.718363
5.400000 24.120731
5.600000 24.112443
5.800000 24.207894
6.000000 24.089400
6.200000 24.027241
6.400000 23.686681
6.600000 24.131916
6.800000 24.089015
7.000000 24.227636
7.200000 24.125851
7.400000 24.605390
7.600000 25.195728
7.800000 24.739490
8.000000 24.239226
8.200000 24.100055
8.400000 24.153309
8.600000 24.018295
8.800000 23.999036
9.000000 23.994485
9.200000 23.916537
9.400000 23.956660
9.600000 24.057652
9.800000 24.098393
10.000000 24.130995
10.200000 24.068422
10.400000 24.109932
10.600000 24.224479
10.800000 24.294031
11.000000 24.335185
11.200000 24.803237
11.400000 25.034443
11.600000 24.912990
11.800000 24.631501
12.000000 24.268224
12.200000 24.186515
12.400000 24.077201
12.600000 24.085383
12.800000 24.108757
13.000000 24.117447
13.200000 24.140109
13.400000 24.180752
13.600000 24.199968
13.800000 24.226580
14.000000 24.217147
14.200000 24.203795
14.400000 24.162633
14.600000 24.131089
14.800000 24.107060
15.000000 24.121994
15.200000 24.156681
15.400000 24.202162
15.600000 24.228012
15.800000 24.258376
16.000000 24.295234
16.200000 24.304158
16.400000 24.287838
16.600000 24.284029
16.800000 24.229090
17.000000 24.180141
17.200000 24.120015
17.400000 24.079660
17.600000 24.056318
17.800000 24.036017
18.000000 24.109942
18.200000 24.092083
18.400000 24.074382
18.600000 24.135391
18.800000 24.132147
19.000000 24.128738
19.200000 24.128029
19.400000 24.133497
19.600000 23.255020
19.800000 24.251487
20.000000 24.570001
20.200000 24.896020
20.400000 24.718761
20.600000 25.157105
20.800000 24.867172
21.000000 24.915764
21.200000 24.812721
21.400000 24.802771
21.600000 24.708006
21.800000 24.615620
22.000000 24.658574
22.200000 24.730562
22.400000 24.878145
22.600000 24.939022
22.800000 24.964413
23.000000 24.986011
23.200000 24.890229
23.400000 24.805219
23.600000 24.826767
23.800000 24.868216
24.000000 24.756253
24.200000 24.482923
24.400000 24.371899
24.600000 24.296438
24.800000 24.181018
25.000000 24.200095
25.200000 24.234726
25.400000 24.401400
25.600000 24.491546
25.800000 24.522075
26.000000 24.613137


==> matlabPlots/constraints/std_cmds_fullyActuated_scope_M_x.txt <==
0.000000 0.000000
0.200000 0.436168
0.400000 0.059764
0.600000 -0.505641
0.800000 0.007891
1.000000 -0.056556
1.200000 -0.092571
1.400000 -0.005286
1.600000 -0.028137
1.800000 -0.005759
2.000000 0.038541
2.200000 -0.008245
2.400000 -0.024708
2.600000 0.075083
2.800000 -0.189555
3.000000 -0.177214
3.200000 0.129172
3.400000 -0.042747
3.600000 0.198446
3.800000 -0.193873
4.000000 0.139232
4.200000 0.184200
4.400000 0.031630
4.600000 0.518403
4.800000 -0.151552
5.000000 -0.312041
5.200000 -0.129164
5.400000 -0.046020
5.600000 0.064971
5.800000 -0.009427
6.000000 0.010334
6.200000 0.009455
6.400000 0.031536
6.600000 -0.075470
6.800000 0.057770
7.000000 0.035714
7.200000 -0.325211
7.400000 -0.194758
7.600000 -0.166197
7.800000 0.047047
8.000000 0.270074
8.200000 0.152070
8.400000 -0.078913
8.600000 0.030277
8.800000 0.008440
9.000000 0.013396
9.200000 -0.042661
9.400000 -0.034227
9.600000 0.009713
9.800000 -0.009486
10.000000 -0.012805
10.200000 0.015764
10.400000 -0.012206
10.600000 0.003944
10.800000 -0.016025
11.000000 0.168241
11.200000 0.087424
11.400000 0.017115
11.600000 0.031005
11.800000 -0.105123
12.000000 -0.178987
12.200000 -0.041549
12.400000 -0.045919
12.600000 0.016567
12.800000 0.005210
13.000000 -0.006829
13.200000 -0.000970
13.400000 0.002140
13.600000 0.002574
13.800000 0.001975
14.000000 0.001464
14.200000 0.010553
14.400000 0.005797
14.600000 0.017275
14.800000 0.003854
15.000000 -0.027467
15.200000 -0.011423
15.400000 -0.004572
15.600000 -0.001246
15.800000 -0.005407
16.000000 -0.001991
16.200000 0.005785
16.400000 -0.015637
16.600000 0.010362
16.800000 0.005779
17.000000 0.003779
17.200000 0.001947
17.400000 -0.026192
17.600000 0.032574
17.800000 -0.056833
18.000000 0.060661
18.200000 0.009093
18.400000 -0.036765
18.600000 0.008651
18.800000 -0.017570
19.000000 -0.015765
19.200000 -0.011465
19.400000 -0.010786
19.600000 -0.050980
19.800000 -0.085546
20.000000 -0.010073
20.200000 -0.024620
20.400000 0.268716
20.600000 0.372779
20.800000 -0.417651
21.000000 -0.071518
21.200000 0.110405
21.400000 0.071295
21.600000 0.041044
21.800000 0.031820
22.000000 0.031070
22.200000 0.021578
22.400000 0.028935
22.600000 0.038098
22.800000 0.052745
23.000000 0.079306
23.200000 -0.016020
23.400000 -0.199279
23.600000 -0.167742
23.800000 -0.064614
24.000000 -0.034490
24.200000 0.100671
24.400000 0.096961
24.600000 0.039832
24.800000 0.010325
25.000000 0.001666
25.200000 0.026003
25.400000 0.020290
25.600000 0.006781
25.800000 0.000961
26.000000 0.002510


==> matlabPlots/constraints/std_cmds_fullyActuated_scope_M_y.txt <==
0.000000 -0.000000
0.200000 0.198944
0.400000 -0.543777
0.600000 -0.145688
0.800000 0.231658
1.000000 -0.106815
1.200000 -0.023868
1.400000 -0.077835
1.600000 -0.017546
1.800000 -0.003325
2.000000 -0.017446
2.200000 0.001142
2.400000 -0.001746
2.600000 -0.066581
2.800000 0.033770
3.000000 -0.051727
3.200000 0.054181
3.400000 0.015409
3.600000 0.043876
3.800000 0.167484
4.000000 -0.255052
4.200000 0.065790
4.400000 -0.212037
4.600000 0.180160
4.800000 -0.106314
5.000000 -0.243260
5.200000 0.030815
5.400000 -0.071414
5.600000 0.090499
5.800000 0.114740
6.000000 0.019644
6.200000 -0.073832
6.400000 -0.057313
6.600000 0.048143
6.800000 -0.022742
7.000000 -0.071312
7.200000 -0.252231
7.400000 0.018682
7.600000 0.077853
7.800000 -0.107611
8.000000 -0.035701
8.200000 -0.067479
8.400000 0.082605
8.600000 -0.039792
8.800000 0.025391
9.000000 -0.001494
9.200000 -0.019205
9.400000 -0.034318
9.600000 -0.004228
9.800000 0.002711
10.000000 -0.009907
10.200000 -0.004593
10.400000 -0.006568
10.600000 -0.039571
10.800000 -0.000053
11.000000 -0.025953
11.200000 -0.015727
11.400000 0.006012
11.600000 0.017040
11.800000 -0.111278
12.000000 0.027240
12.200000 0.012824
12.400000 -0.018776
12.600000 0.023846
12.800000 0.012276
13.000000 0.008214
13.200000 0.016187
13.400000 0.007604
13.600000 0.018133
13.800000 0.002595
14.000000 0.009411
14.200000 0.028919
14.400000 0.044951
14.600000 0.131000
14.800000 -0.141958
15.000000 -0.041449
15.200000 0.013298
15.400000 0.021824
15.600000 -0.007698
15.800000 -0.011438
16.000000 0.012625
16.200000 0.000123
16.400000 -0.017866
16.600000 0.008744
16.800000 -0.012324
17.000000 -0.016276
17.200000 -0.014630
17.400000 -0.027788
17.600000 -0.012570
17.800000 -0.065282
18.000000 0.010627
18.200000 -0.083406
18.400000 -0.028677
18.600000 0.018740
18.800000 -0.005202
19.000000 -0.006815
19.200000 -0.004578
19.400000 -0.000222
19.600000 -0.110157
19.800000 -0.046280
20.000000 0.041373
20.200000 0.143688
20.400000 0.027715
20.600000 0.128800
20.800000 -0.302121
21.000000 -0.042798
21.200000 0.050532
21.400000 0.030127
21.600000 0.024022
21.800000 0.009547
22.000000 0.001346
22.200000 -0.002648
22.400000 0.012935
22.600000 0.012082
22.800000 0.010097
23.000000 0.014192
23.200000 -0.064627
23.400000 0.046298
23.600000 0.004065
23.800000 -0.001017
24.000000 -0.027512
24.200000 -0.037552
24.400000 0.002617
24.600000 0.001036
24.800000 -0.012260
25.000000 -0.001609
25.200000 -0.001857
25.400000 0.003744
25.600000 0.000719
25.800000 -0.001573
26.000000 -0.000584


==> matlabPlots/constraints/std_cmds_fullyActuated_scope_M_z.txt <==
0.000000 0.000000
0.200000 1.853815
0.400000 -0.278752
0.600000 -0.756652
0.800000 -0.919969
1.000000 -0.713651
1.200000 -0.432941
1.400000 -0.097563
1.600000 0.013310
1.800000 0.002838
2.000000 0.014890
2.200000 0.006581
2.400000 0.023102
2.600000 0.087860
2.800000 0.154515
3.000000 0.223669
3.200000 -0.072353
3.400000 0.083042
3.600000 -0.127952
3.800000 0.229927
4.000000 0.061043
4.200000 -0.020754
4.400000 0.144876
4.600000 0.433541
4.800000 0.086611
5.000000 0.126829
5.200000 -0.058182
5.400000 -0.131347
5.600000 -0.158088
5.800000 -0.242507
6.000000 -0.273559
6.200000 -0.213391
6.400000 -0.269412
6.600000 -0.277080
6.800000 -0.053211
7.000000 0.010060
7.200000 0.132736
7.400000 -0.232932
7.600000 -0.224497
7.800000 0.051222
8.000000 0.144941
8.200000 0.217048
8.400000 0.309658
8.600000 0.116129
8.800000 0.128427
9.000000 0.137469
9.200000 0.128451
9.400000 0.116613
9.600000 0.134888
9.800000 0.119579
10.000000 0.091512
10.200000 0.065686
10.400000 0.016003
10.600000 -0.046248
10.800000 -0.213293
11.000000 -0.143459
11.200000 0.003054
11.400000 0.082127
11.600000 0.011780
11.800000 -0.073451
12.000000 -0.230110
12.200000 -0.038411
12.400000 0.025614
12.600000 0.001966
12.800000 -0.003406
13.000000 -0.007010
13.200000 -0.013815
13.400000 -0.036842
13.600000 0.011814
13.800000 0.037031
14.000000 0.013788
14.200000 -0.043130
14.400000 -0.028802
14.600000 -0.188154
14.800000 0.062577
15.000000 -0.039066
15.200000 -0.092644
15.400000 -0.071499
15.600000 -0.026335
15.800000 -0.019910
16.000000 -0.034964
16.200000 0.011575
16.400000 0.032854
16.600000 0.006214
16.800000 0.018152
17.000000 0.022391
17.200000 0.023503
17.400000 0.012649
17.600000 -0.027687
17.800000 -0.045928
18.000000 0.192353
18.200000 0.021343
18.400000 0.030918
18.600000 0.085216
18.800000 0.070789
19.000000 0.029495
19.200000 0.004951
19.400000 0.000408
19.600000 -0.009327
19.800000 0.063031
20.000000 -0.085926
20.200000 -0.133987
20.400000 -0.019012
20.600000 -0.221911
20.800000 0.117766
21.000000 -0.005748
21.200000 -0.047809
21.400000 -0.028951
21.600000 -0.022599
21.800000 -0.015935
22.000000 -0.020117
22.200000 -0.016337
22.400000 -0.027466
22.600000 -0.041363
22.800000 -0.000895
23.000000 0.007421
23.200000 -0.038545
23.400000 0.021319
23.600000 0.050500
23.800000 0.053321
24.000000 0.014964
24.200000 0.028934
24.400000 0.089656
24.600000 0.042689
24.800000 -0.003086
25.000000 0.005319
25.200000 -0.000075
25.400000 0.004835
25.600000 0.001461
25.800000 -0.000603
26.000000 -0.002105


==> matlabPlots/constraints/v_d_scope_x.txt <==
0.000000 0.000000
0.200000 0.031148
0.400000 0.116148
0.600000 0.243000
0.800000 0.400593
1.000000 0.578704
1.200000 0.768000
1.400000 0.960037
1.600000 1.147259
1.800000 1.323000
2.000000 1.481481
2.200000 1.617815
2.400000 1.728000
2.600000 1.808926
2.800000 1.858370
3.000000 1.875000
3.200000 1.858370
3.400000 1.808926
3.600000 1.728000
3.800000 1.617815
4.000000 1.481481
4.200000 1.323000
4.400000 1.147259
4.600000 0.960037
4.800000 0.768000
5.000000 0.578704
5.200000 0.400593
5.400000 0.243000
5.600000 0.116148
5.800000 0.031148
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 -0.031148
12.400000 -0.116148
12.600000 -0.243000
12.800000 -0.400593
13.000000 -0.578704
13.200000 -0.768000
13.400000 -0.960037
13.600000 -1.147259
13.800000 -1.323000
14.000000 -1.481481
14.200000 -1.617815
14.400000 -1.728000
14.600000 -1.808926
14.800000 -1.858370
15.000000 -1.875000
15.200000 -1.858370
15.400000 -1.808926
15.600000 -1.728000
15.800000 -1.617815
16.000000 -1.481481
16.200000 -1.323000
16.400000 -1.147259
16.600000 -0.960037
16.800000 -0.768000
17.000000 -0.578704
17.200000 -0.400593
17.400000 -0.243000
17.600000 -0.116148
17.800000 -0.031148
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/v_d_scope_y.txt <==
0.000000 0.000000
0.200000 0.000000
0.400000 0.000000
0.600000 0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.031148
6.400000 0.116148
6.600000 0.243000
6.800000 0.400593
7.000000 0.578704
7.200000 0.768000
7.400000 0.960037
7.600000 1.147259
7.800000 1.323000
8.000000 1.481481
8.200000 1.617815
8.400000 1.728000
8.600000 1.808926
8.800000 1.858370
9.000000 1.875000
9.200000 1.858370
9.400000 1.808926
9.600000 1.728000
9.800000 1.617815
10.000000 1.481481
10.200000 1.323000
10.400000 1.147259
10.600000 0.960037
10.800000 0.768000
11.000000 0.578704
11.200000 0.400593
11.400000 0.243000
11.600000 0.116148
11.800000 0.031148
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 -0.031148
18.400000 -0.116148
18.600000 -0.243000
18.800000 -0.400593
19.000000 -0.578704
19.200000 -0.768000
19.400000 -0.960037
19.600000 -1.147259
19.800000 -1.323000
20.000000 -1.481481
20.200000 -1.617815
20.400000 -1.728000
20.600000 -1.808926
20.800000 -1.858370
21.000000 -1.875000
21.200000 -1.858370
21.400000 -1.808926
21.600000 -1.728000
21.800000 -1.617815
22.000000 -1.481481
22.200000 -1.323000
22.400000 -1.147259
22.600000 -0.960037
22.800000 -0.768000
23.000000 -0.578704
23.200000 -0.400593
23.400000 -0.243000
23.600000 -0.116148
23.800000 -0.031148
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/v_d_scope_z.txt <==
0.000000 0.000000
0.200000 0.000000
0.400000 0.000000
0.600000 0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/v_star_scope_x.txt <==
0.000000 0.000000
0.200000 0.021308
0.400000 0.090198
0.600000 0.226949
0.800000 0.401527
1.000000 0.586708
1.200000 0.773797
1.400000 0.963513
1.600000 1.166189
1.800000 1.348580
2.000000 1.513115
2.200000 1.663247
2.400000 1.775118
2.600000 1.867726
2.800000 1.927936
3.000000 1.951833
3.200000 1.938427
3.400000 1.898079
3.600000 1.819349
3.800000 1.715405
4.000000 1.583377
4.200000 1.414476
4.400000 1.245143
4.600000 1.073726
4.800000 0.871184
5.000000 0.682105
5.200000 0.505017
5.400000 0.332738
5.600000 0.206359
5.800000 0.123066
6.000000 0.092396
6.200000 0.090673
6.400000 0.092233
6.600000 0.094164
6.800000 0.096983
7.000000 0.105360
7.200000 0.120292
7.400000 0.134719
7.600000 0.140835
7.800000 0.129113
8.000000 0.123715
8.200000 0.120900
8.400000 0.118933
8.600000 0.118294
8.800000 0.121613
9.000000 0.126232
9.200000 0.130104
9.400000 0.132999
9.600000 0.134834
9.800000 0.133535
10.000000 0.128087
10.200000 0.120051
10.400000 0.110038
10.600000 0.098982
10.800000 0.090529
11.000000 0.080233
11.200000 0.071284
11.400000 0.064227
11.600000 0.055109
11.800000 0.046349
12.000000 0.040243
12.200000 -0.002251
12.400000 -0.095613
12.600000 -0.235708
12.800000 -0.394635
13.000000 -0.576339
13.200000 -0.762739
13.400000 -0.956356
13.600000 -1.153006
13.800000 -1.323796
14.000000 -1.481987
14.200000 -1.614678
14.400000 -1.724551
14.600000 -1.808199
14.800000 -1.854415
15.000000 -1.868166
15.200000 -1.849706
15.400000 -1.798267
15.600000 -1.710771
15.800000 -1.600886
16.000000 -1.466442
16.200000 -1.302911
16.400000 -1.131461
16.600000 -0.944741
16.800000 -0.744123
17.000000 -0.561258
17.200000 -0.385517
17.400000 -0.234468
17.600000 -0.110076
17.800000 -0.025031
18.000000 0.000739
18.200000 -0.000906
18.400000 -0.001706
18.600000 -0.000657
18.800000 -0.000688
19.000000 -0.000982
19.200000 -0.001067
19.400000 -0.000864
19.600000 -0.002764
19.800000 -0.017174
20.000000 -0.041024
20.200000 -0.062914
20.400000 -0.082033
20.600000 -0.090104
20.800000 -0.086990
21.000000 -0.069413
21.200000 -0.053939
21.400000 -0.043321
21.600000 -0.036515
21.800000 -0.031492
22.000000 -0.028208
22.200000 -0.025704
22.400000 -0.023902
22.600000 -0.022277
22.800000 -0.020708
23.000000 -0.020113
23.200000 -0.019769
23.400000 -0.016347
23.600000 -0.013975
23.800000 -0.012535
24.000000 -0.012451
24.200000 -0.011809
24.400000 -0.010901
24.600000 -0.010437
24.800000 -0.009364
25.000000 -0.008037
25.200000 -0.006683
25.400000 -0.005372
25.600000 -0.004216
25.800000 -0.003091
26.000000 -0.002127


==> matlabPlots/constraints/v_star_scope_y.txt <==
0.000000 0.000000
0.200000 0.007609
0.400000 0.015254
0.600000 0.028815
0.800000 0.004883
1.000000 -0.006619
1.200000 -0.014509
1.400000 -0.022000
1.600000 -0.023308
1.800000 -0.019524
2.000000 -0.014983
2.200000 -0.011215
2.400000 -0.008185
2.600000 -0.004477
2.800000 -0.003961
3.000000 -0.011099
3.200000 -0.019841
3.400000 -0.032949
3.600000 -0.043953
3.800000 -0.059002
4.000000 -0.079182
4.200000 -0.093982
4.400000 -0.103516
4.600000 -0.095988
4.800000 -0.062637
5.000000 -0.041615
5.200000 -0.040952
5.400000 -0.045306
5.600000 -0.045489
5.800000 -0.043508
6.000000 -0.043173
6.200000 -0.014686
6.400000 0.059470
6.600000 0.184395
6.800000 0.329145
7.000000 0.497304
7.200000 0.695265
7.400000 0.871943
7.600000 1.024233
7.800000 1.187569
8.000000 1.333703
8.200000 1.479650
8.400000 1.608475
8.600000 1.705043
8.800000 1.761785
9.000000 1.786318
9.200000 1.777196
9.400000 1.734630
9.600000 1.655300
9.800000 1.551736
10.000000 1.418692
10.200000 1.267211
10.400000 1.094914
10.600000 0.901356
10.800000 0.717916
11.000000 0.533764
11.200000 0.374997
11.400000 0.237128
11.600000 0.125535
11.800000 0.065048
12.000000 0.050138
12.200000 0.048591
12.400000 0.043920
12.600000 0.038015
12.800000 0.033536
13.000000 0.029338
13.200000 0.025131
13.400000 0.021359
13.600000 0.017643
13.800000 0.014707
14.000000 0.012377
14.200000 0.010534
14.400000 0.008906
14.600000 0.007449
14.800000 0.006336
15.000000 0.005290
15.200000 0.004179
15.400000 0.003115
15.600000 0.002226
15.800000 0.001555
16.000000 0.000920
16.200000 0.000448
16.400000 0.000421
16.600000 0.000140
16.800000 0.000094
17.000000 0.000233
17.200000 0.000498
17.400000 0.000510
17.600000 -0.000024
17.800000 -0.000065
18.000000 -0.001007
18.200000 -0.038223
18.400000 -0.123660
18.600000 -0.253680
18.800000 -0.421453
19.000000 -0.596589
19.200000 -0.786527
19.400000 -0.973644
19.600000 -1.150461
19.800000 -1.291624
20.000000 -1.382256
20.200000 -1.455233
20.400000 -1.526141
20.600000 -1.587393
20.800000 -1.635911
21.000000 -1.680418
21.200000 -1.693758
21.400000 -1.667190
21.600000 -1.601300
21.800000 -1.496575
22.000000 -1.370793
22.200000 -1.218160
22.400000 -1.051170
22.600000 -0.867885
22.800000 -0.669328
23.000000 -0.484732
23.200000 -0.304525
23.400000 -0.152063
23.600000 -0.040718
23.800000 0.022146
24.000000 0.022794
24.200000 -0.003291
24.400000 -0.020452
24.600000 -0.029080
24.800000 -0.035127
25.000000 -0.039935
25.200000 -0.043971
25.400000 -0.046264
25.600000 -0.047285
25.800000 -0.047859
26.000000 -0.048004


==> matlabPlots/constraints/v_star_scope_z.txt <==
0.000000 0.000000
0.200000 -0.002903
0.400000 -0.008388
0.600000 -0.013472
0.800000 -0.014090
1.000000 -0.013569
1.200000 -0.016509
1.400000 -0.019518
1.600000 -0.021472
1.800000 -0.022663
2.000000 -0.021653
2.200000 -0.020782
2.400000 -0.018560
2.600000 -0.016185
2.800000 -0.016513
3.000000 -0.011968
3.200000 -0.008554
3.400000 -0.001693
3.600000 0.001115
3.800000 0.004277
4.000000 0.008282
4.200000 0.008653
4.400000 0.015654
4.600000 0.011019
4.800000 -0.001453
5.000000 -0.004634
5.200000 -0.013426
5.400000 -0.022836
5.600000 -0.020976
5.800000 -0.027606
6.000000 -0.034901
6.200000 -0.052674
6.400000 -0.056598
6.600000 -0.061857
6.800000 -0.066175
7.000000 -0.066044
7.200000 -0.063997
7.400000 -0.065687
7.600000 -0.065155
7.800000 -0.056427
8.000000 -0.040072
8.200000 -0.029893
8.400000 -0.030422
8.600000 -0.032862
8.800000 -0.036745
9.000000 -0.041074
9.200000 -0.045484
9.400000 -0.049468
9.600000 -0.053008
9.800000 -0.055393
10.000000 -0.056533
10.200000 -0.055764
10.400000 -0.055046
10.600000 -0.052572
10.800000 -0.049880
11.000000 -0.044925
11.200000 -0.039755
11.400000 -0.033008
11.600000 -0.026869
11.800000 -0.021725
12.000000 -0.019166
12.200000 -0.017670
12.400000 -0.016715
12.600000 -0.016410
12.800000 -0.016157
13.000000 -0.015996
13.200000 -0.015977
13.400000 -0.015300
13.600000 -0.014706
13.800000 -0.014236
14.000000 -0.013800
14.200000 -0.013361
14.400000 -0.012840
14.600000 -0.011974
14.800000 -0.011505
15.000000 -0.010467
15.200000 -0.010223
15.400000 -0.009765
15.600000 -0.009283
15.800000 -0.008793
16.000000 -0.008224
16.200000 -0.007534
16.400000 -0.006842
16.600000 -0.006187
16.800000 -0.005545
17.000000 -0.005070
17.200000 -0.004708
17.400000 -0.004603
17.600000 -0.004652
17.800000 -0.005382
18.000000 -0.005398
18.200000 -0.004675
18.400000 -0.003920
18.600000 -0.003334
18.800000 -0.002726
19.000000 -0.002299
19.200000 -0.002028
19.400000 -0.001854
19.600000 -0.011908
19.800000 -0.040003
20.000000 -0.067172
20.200000 -0.091627
20.400000 -0.103724
20.600000 -0.104992
20.800000 -0.091029
21.000000 -0.076521
21.200000 -0.065287
21.400000 -0.057980
21.600000 -0.051759
21.800000 -0.045945
22.000000 -0.041107
22.200000 -0.036962
22.400000 -0.033466
22.600000 -0.030683
22.800000 -0.028423
23.000000 -0.027493
23.200000 -0.027282
23.400000 -0.027259
23.600000 -0.026755
23.800000 -0.024437
24.000000 -0.021261
24.200000 -0.018796
24.400000 -0.016602
24.600000 -0.014477
24.800000 -0.012321
25.000000 -0.010681
25.200000 -0.009219
25.400000 -0.008017
25.600000 -0.006929
25.800000 -0.005904
26.000000 -0.005228


==> matlabPlots/constraints/v_trg_temp_scope_x.txt <==
0.000000 0.000000
0.200000 0.031148
0.400000 0.116148
0.600000 0.243000
0.800000 0.400593
1.000000 0.578704
1.200000 0.768000
1.400000 0.960037
1.600000 1.147259
1.800000 1.323000
2.000000 1.481481
2.200000 1.617815
2.400000 1.728000
2.600000 1.808926
2.800000 1.858370
3.000000 1.875000
3.200000 1.858370
3.400000 1.808926
3.600000 1.728000
3.800000 1.617815
4.000000 1.481481
4.200000 1.323000
4.400000 1.147259
4.600000 0.960037
4.800000 0.768000
5.000000 0.578704
5.200000 0.400593
5.400000 0.243000
5.600000 0.116148
5.800000 0.031148
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 -0.031148
12.400000 -0.116148
12.600000 -0.243000
12.800000 -0.400593
13.000000 -0.578704
13.200000 -0.768000
13.400000 -0.960037
13.600000 -1.147259
13.800000 -1.323000
14.000000 -1.481481
14.200000 -1.617815
14.400000 -1.728000
14.600000 -1.808926
14.800000 -1.858370
15.000000 -1.875000
15.200000 -1.858370
15.400000 -1.808926
15.600000 -1.728000
15.800000 -1.617815
16.000000 -1.481481
16.200000 -1.323000
16.400000 -1.147259
16.600000 -0.960037
16.800000 -0.768000
17.000000 -0.578704
17.200000 -0.400593
17.400000 -0.243000
17.600000 -0.116148
17.800000 -0.031148
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/v_trg_temp_scope_y.txt <==
0.000000 0.000000
0.200000 0.000000
0.400000 0.000000
0.600000 0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.031148
6.400000 0.116148
6.600000 0.243000
6.800000 0.400593
7.000000 0.578704
7.200000 0.768000
7.400000 0.960037
7.600000 1.147259
7.800000 1.323000
8.000000 1.481481
8.200000 1.617815
8.400000 1.728000
8.600000 1.808926
8.800000 1.858370
9.000000 1.875000
9.200000 1.858370
9.400000 1.808926
9.600000 1.728000
9.800000 1.617815
10.000000 1.481481
10.200000 1.323000
10.400000 1.147259
10.600000 0.960037
10.800000 0.768000
11.000000 0.578704
11.200000 0.400593
11.400000 0.243000
11.600000 0.116148
11.800000 0.031148
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 -0.031148
18.400000 -0.116148
18.600000 -0.243000
18.800000 -0.400593
19.000000 -0.578704
19.200000 -0.768000
19.400000 -0.960037
19.600000 -1.147259
19.800000 -1.323000
20.000000 -1.481481
20.200000 -1.617815
20.400000 -1.728000
20.600000 -1.808926
20.800000 -1.858370
21.000000 -1.875000
21.200000 -1.858370
21.400000 -1.808926
21.600000 -1.728000
21.800000 -1.617815
22.000000 -1.481481
22.200000 -1.323000
22.400000 -1.147259
22.600000 -0.960037
22.800000 -0.768000
23.000000 -0.578704
23.200000 -0.400593
23.400000 -0.243000
23.600000 -0.116148
23.800000 -0.031148
24.000000 -0.000021
24.200000 -0.000021
24.400000 -0.000021
24.600000 -0.000021
24.800000 -0.000021
25.000000 -0.000021
25.200000 -0.000021
25.400000 -0.000021
25.600000 -0.000021
25.800000 -0.000021
26.000000 -0.000021


==> matlabPlots/constraints/v_trg_temp_scope_z.txt <==
0.000000 0.000000
0.200000 0.000000
0.400000 0.000000
0.600000 0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000


==> matlabPlots/constraints/vel_scope_x.txt <==
0.000000 0.000000
0.200000 0.019210
0.400000 0.076538
0.600000 0.211184
0.800000 0.383633
1.000000 0.562882
1.200000 0.754067
1.400000 0.948856
1.600000 1.142074
1.800000 1.330364
2.000000 1.501198
2.200000 1.646763
2.400000 1.766781
2.600000 1.861565
2.800000 1.924932
3.000000 1.950774
3.200000 1.942202
3.400000 1.901967
3.600000 1.828777
3.800000 1.724313
4.000000 1.594135
4.200000 1.435720
4.400000 1.262894
4.600000 1.086701
4.800000 0.895296
5.000000 0.700670
5.200000 0.518325
5.400000 0.352321
5.600000 0.217303
5.800000 0.127464
6.000000 0.092391
6.200000 0.091769
6.400000 0.092663
6.600000 0.093761
6.800000 0.096360
7.000000 0.104292
7.200000 0.118522
7.400000 0.134039
7.600000 0.141010
7.800000 0.129881
8.000000 0.123688
8.200000 0.120947
8.400000 0.118992
8.600000 0.117976
8.800000 0.121171
9.000000 0.125711
9.200000 0.129827
9.400000 0.132794
9.600000 0.134746
9.800000 0.133892
10.000000 0.128888
10.200000 0.120892
10.400000 0.111105
10.600000 0.100472
10.800000 0.091718
11.000000 0.081220
11.200000 0.071867
11.400000 0.064763
11.600000 0.055951
11.800000 0.046916
12.000000 0.040694
12.200000 0.002777
12.400000 -0.087099
12.600000 -0.217089
12.800000 -0.377284
13.000000 -0.557571
13.200000 -0.748194
13.400000 -0.941894
13.600000 -1.130014
13.800000 -1.306855
14.000000 -1.467067
14.200000 -1.605319
14.400000 -1.717277
14.600000 -1.800071
14.800000 -1.850922
15.000000 -1.868311
15.200000 -1.852240
15.400000 -1.803192
15.600000 -1.722874
15.800000 -1.613306
16.000000 -1.477567
16.200000 -1.319749
16.400000 -1.145195
16.600000 -0.959027
16.800000 -0.768072
17.000000 -0.579734
17.200000 -0.402403
17.400000 -0.245207
17.600000 -0.118072
17.800000 -0.032177
18.000000 0.001051
18.200000 -0.000961
18.400000 -0.001770
18.600000 -0.000689
18.800000 -0.000703
19.000000 -0.000995
19.200000 -0.001085
19.400000 -0.000883
19.600000 -0.002152
19.800000 -0.013329
20.000000 -0.036897
20.200000 -0.059613
20.400000 -0.080645
20.600000 -0.090133
20.800000 -0.088712
21.000000 -0.070792
21.200000 -0.054850
21.400000 -0.043991
21.600000 -0.036988
21.800000 -0.032064
22.000000 -0.028647
22.200000 -0.026103
22.400000 -0.024108
22.600000 -0.022469
22.800000 -0.021010
23.000000 -0.020385
23.200000 -0.020135
23.400000 -0.016643
23.600000 -0.014199
23.800000 -0.012808
24.000000 -0.012671
24.200000 -0.011995
24.400000 -0.010971
24.600000 -0.010558
24.800000 -0.009568
25.000000 -0.008204
25.200000 -0.006810
25.400000 -0.005481
25.600000 -0.004309
25.800000 -0.003197
26.000000 -0.002204


==> matlabPlots/constraints/vel_scope_y.txt <==
0.000000 0.000000
0.200000 0.008194
0.400000 0.016187
0.600000 0.030305
0.800000 0.006883
1.000000 -0.005660
1.200000 -0.013654
1.400000 -0.021628
1.600000 -0.023557
1.800000 -0.020005
2.000000 -0.015297
2.200000 -0.011602
2.400000 -0.008448
2.600000 -0.004726
2.800000 -0.004051
3.000000 -0.011167
3.200000 -0.020096
3.400000 -0.032556
3.600000 -0.043265
3.800000 -0.058073
4.000000 -0.077998
4.200000 -0.092814
4.400000 -0.102353
4.600000 -0.097311
4.800000 -0.063696
5.000000 -0.041514
5.200000 -0.040668
5.400000 -0.045393
5.600000 -0.045385
5.800000 -0.043554
6.000000 -0.043276
6.200000 -0.019954
6.400000 0.052134
6.600000 0.167633
6.800000 0.313161
7.000000 0.483740
7.200000 0.671311
7.400000 0.852776
7.600000 1.011256
7.800000 1.166079
8.000000 1.316993
8.200000 1.468407
8.400000 1.599862
8.600000 1.695318
8.800000 1.757273
9.000000 1.785306
9.200000 1.778961
9.400000 1.738897
9.600000 1.666524
9.800000 1.563525
10.000000 1.432973
10.200000 1.279434
10.400000 1.108303
10.600000 0.924839
10.800000 0.736783
11.000000 0.552031
11.200000 0.386853
11.400000 0.247313
11.600000 0.138823
11.800000 0.071397
12.000000 0.050675
12.200000 0.049026
12.400000 0.044391
12.600000 0.038685
12.800000 0.034063
13.000000 0.029865
13.200000 0.025481
13.400000 0.021658
13.600000 0.018038
13.800000 0.014987
14.000000 0.012628
14.200000 0.010690
14.400000 0.009047
14.600000 0.007641
14.800000 0.006483
15.000000 0.005417
15.200000 0.004260
15.400000 0.003179
15.600000 0.002322
15.800000 0.001624
16.000000 0.000967
16.200000 0.000489
16.400000 0.000455
16.600000 0.000154
16.800000 0.000110
17.000000 0.000251
17.200000 0.000524
17.400000 0.000551
17.600000 -0.000025
17.800000 0.000020
18.000000 -0.001038
18.200000 -0.031885
18.400000 -0.115434
18.600000 -0.242788
18.800000 -0.400115
19.000000 -0.578007
19.200000 -0.767305
19.400000 -0.959347
19.600000 -1.138734
19.800000 -1.278425
20.000000 -1.375661
20.200000 -1.450343
20.400000 -1.521824
20.600000 -1.583231
20.800000 -1.629387
21.000000 -1.677955
21.200000 -1.695265
21.400000 -1.670607
21.600000 -1.607366
21.800000 -1.510650
22.000000 -1.384455
22.200000 -1.233823
22.400000 -1.064246
22.600000 -0.881572
22.800000 -0.692232
23.000000 -0.502220
23.200000 -0.320137
23.400000 -0.162120
23.600000 -0.047665
23.800000 0.015991
24.000000 0.023410
24.200000 -0.002969
24.400000 -0.019846
24.600000 -0.028668
24.800000 -0.034477
25.000000 -0.039518
25.200000 -0.043730
25.400000 -0.046148
25.600000 -0.047155
25.800000 -0.047410
26.000000 -0.047655


==> matlabPlots/constraints/vel_scope_z.txt <==
0.000000 0.000000
0.200000 -0.001237
0.400000 -0.007342
0.600000 -0.013180
0.800000 -0.013982
1.000000 -0.013660
1.200000 -0.015936
1.400000 -0.019358
1.600000 -0.021293
1.800000 -0.022781
2.000000 -0.021886
2.200000 -0.021011
2.400000 -0.019237
2.600000 -0.016505
2.800000 -0.015690
3.000000 -0.013748
3.200000 -0.009120
3.400000 -0.003072
3.600000 0.001464
3.800000 0.005403
4.000000 0.006529
4.200000 0.009623
4.400000 0.014004
4.600000 0.011712
4.800000 0.000004
5.000000 -0.004386
5.200000 -0.012282
5.400000 -0.020580
5.600000 -0.022243
5.800000 -0.027869
6.000000 -0.034301
6.200000 -0.049851
6.400000 -0.055399
6.600000 -0.061277
6.800000 -0.065787
7.000000 -0.066219
7.200000 -0.064441
7.400000 -0.065169
7.600000 -0.065792
7.800000 -0.057518
8.000000 -0.042818
8.200000 -0.030903
8.400000 -0.030323
8.600000 -0.032524
8.800000 -0.036176
9.000000 -0.040529
9.200000 -0.045009
9.400000 -0.049115
9.600000 -0.052570
9.800000 -0.055054
10.000000 -0.056310
10.200000 -0.055718
10.400000 -0.055086
10.600000 -0.053015
10.800000 -0.050231
11.000000 -0.045802
11.200000 -0.040511
11.400000 -0.033612
11.600000 -0.027460
11.800000 -0.022522
12.000000 -0.019529
12.200000 -0.017945
12.400000 -0.016797
12.600000 -0.016411
12.800000 -0.016174
13.000000 -0.015997
13.200000 -0.015995
13.400000 -0.015404
13.600000 -0.014792
13.800000 -0.014320
14.000000 -0.013872
14.200000 -0.013417
14.400000 -0.012856
14.600000 -0.012159
14.800000 -0.011441
15.000000 -0.010710
15.200000 -0.010263
15.400000 -0.009823
15.600000 -0.009343
15.800000 -0.008833
16.000000 -0.008274
16.200000 -0.007608
16.400000 -0.006906
16.600000 -0.006249
16.800000 -0.005626
17.000000 -0.005141
17.200000 -0.004776
17.400000 -0.004618
17.600000 -0.004671
17.800000 -0.004999
18.000000 -0.005362
18.200000 -0.004728
18.400000 -0.003985
18.600000 -0.003385
18.800000 -0.002786
19.000000 -0.002326
19.200000 -0.002064
19.400000 -0.001877
19.600000 -0.009605
19.800000 -0.035086
20.000000 -0.063024
20.200000 -0.087719
20.400000 -0.103049
20.600000 -0.105881
20.800000 -0.093788
21.000000 -0.078792
21.200000 -0.066809
21.400000 -0.058671
21.600000 -0.052350
21.800000 -0.046706
22.000000 -0.041787
22.200000 -0.037530
22.400000 -0.033842
22.600000 -0.030969
22.800000 -0.028774
23.000000 -0.027738
23.200000 -0.027591
23.400000 -0.027328
23.600000 -0.026865
23.800000 -0.024883
24.000000 -0.021747
24.200000 -0.019209
24.400000 -0.016903
24.600000 -0.014758
24.800000 -0.012658
25.000000 -0.010987
25.200000 -0.009508
25.400000 -0.008202
25.600000 -0.007086
25.800000 -0.006071
26.000000 -0.005365


==> matlabPlots/constraints/xi_dot_star_scaled_scope_1.txt <==
0.000000 0.000000
0.200000 -46.694481
0.400000 -68.464931
0.600000 87.788353
0.800000 28.677923
1.000000 19.090990
1.200000 54.720378
1.400000 57.272038
1.600000 -62.410000
1.800000 33.602579
2.000000 0.000000
2.200000 -0.000000
2.400000 -0.000000
2.600000 41.047570
2.800000 51.216329
3.000000 -58.415101
3.200000 -93.315600
3.400000 119.793834
3.600000 -113.772347
3.800000 209.227931
4.000000 -143.785226
4.200000 57.620077
4.400000 -39.831909
4.600000 238.310059
4.800000 13.341941
5.000000 18.432833
5.200000 43.545265
5.400000 -64.963600
5.600000 -67.568400
5.800000 -31.146745
6.000000 -20.031195
6.200000 -56.759686
6.400000 7.911776
6.600000 -30.248310
6.800000 77.693716
7.000000 62.410000
7.200000 -20.397533
7.400000 -84.272400
7.600000 -134.792100
7.800000 -14.224454
8.000000 -161.290000
8.200000 -161.290000
8.400000 -121.061876
8.600000 56.517771
8.800000 -40.605300
9.000000 -25.065218
9.200000 -27.834959
9.400000 -17.222956
9.600000 12.860666
9.800000 -12.529441
10.000000 -20.426632
10.200000 -12.020275
10.400000 -39.016935
10.600000 58.409775
10.800000 -69.102083
11.000000 -31.245621
11.200000 34.844610
11.400000 32.556324
11.600000 65.399853
11.800000 -21.235272
12.000000 38.237023
12.200000 -30.312151
12.400000 1.146022
12.600000 2.568094
12.800000 -4.786337
13.000000 -0.000000
13.200000 -0.000000
13.400000 -9.070193
13.600000 -2.857524
13.800000 -2.875546
14.000000 -4.897758
14.200000 0.707573
14.400000 -3.088292
14.600000 -4.477605
14.800000 -24.735578
15.000000 11.317261
15.200000 -8.461597
15.400000 6.166436
15.600000 -6.172827
15.800000 6.115447
16.000000 5.860138
16.200000 5.780208
16.400000 4.418151
16.600000 4.663369
16.800000 2.312832
17.000000 2.903250
17.200000 2.153584
17.400000 -0.201916
17.600000 0.477145
17.800000 -58.005943
18.000000 7.305456
18.200000 15.664072
18.400000 -1.425222
18.600000 -0.643121
18.800000 1.782608
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 34.097478
19.800000 -70.224400
20.000000 -52.810746
20.200000 -119.683600
20.400000 -134.792100
20.600000 -13.937524
20.800000 -57.801424
21.000000 32.348853
21.200000 36.901595
21.400000 47.080940
21.600000 61.838557
21.800000 -56.346260
22.000000 61.065330
22.200000 61.005200
22.400000 61.337907
22.600000 54.422257
22.800000 -11.942225
23.000000 64.829280
23.200000 87.608586
23.400000 67.036426
23.600000 18.428395
23.800000 -57.198192
24.000000 -79.118657
24.200000 -67.519844
24.400000 -49.444652
24.600000 -41.081139
24.800000 41.634527
25.000000 -40.606718
25.200000 -35.566176
25.400000 -28.427341
25.600000 -21.510957
25.800000 49.769888
26.000000 -22.218667


==> matlabPlots/constraints/xi_dot_star_scaled_scope_2.txt <==
0.000000 0.000000
0.200000 148.680474
0.400000 -20.540495
0.600000 90.866957
0.800000 29.206433
1.000000 -23.054214
1.200000 -0.142858
1.400000 -14.852326
1.600000 -0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 -0.000000
2.600000 0.000000
2.800000 -0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 -0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 -0.000000
4.600000 -0.000000
4.800000 -0.000000
5.000000 -0.000000
5.200000 129.949120
5.400000 -161.290000
5.600000 -4.314084
5.800000 133.367995
6.000000 -22.643311
6.200000 122.091018
6.400000 88.404083
6.600000 17.207262
6.800000 2.262231
7.000000 0.000000
7.200000 82.348894
7.400000 -3.467236
7.600000 -21.177945
7.800000 0.000000
8.000000 0.000000
8.200000 0.816217
8.400000 71.596352
8.600000 -21.700365
8.800000 24.559149
9.000000 9.823908
9.200000 0.100868
9.400000 6.153682
9.600000 -3.116886
9.800000 24.852843
10.000000 56.288195
10.200000 82.214852
10.400000 111.891247
10.600000 -61.525194
10.800000 40.824940
11.000000 20.667411
11.200000 31.872569
11.400000 30.439901
11.600000 -50.749751
11.800000 67.821203
12.000000 33.897648
12.200000 54.566353
12.400000 10.931037
12.600000 -31.404939
12.800000 18.855532
13.000000 11.546934
13.200000 7.606575
13.400000 0.890316
13.600000 12.520663
13.800000 -17.421160
14.000000 -11.380026
14.200000 -11.774609
14.400000 -70.640844
14.600000 143.926341
14.800000 -15.430946
15.000000 -10.343805
15.200000 -10.252850
15.400000 -30.989990
15.600000 30.940959
15.800000 -24.569410
16.000000 -23.497385
16.200000 -21.301853
16.400000 -18.397101
16.600000 -16.755697
16.800000 7.986575
17.000000 -10.890096
17.200000 -7.090263
17.400000 -2.658739
17.600000 -4.198309
17.800000 39.199460
18.000000 -56.961239
18.200000 -17.699293
18.400000 -0.000000
18.600000 0.000000
18.800000 -0.000000
19.000000 -1.457202
19.200000 -2.716372
19.400000 -1.225282
19.600000 118.451393
19.800000 -161.290000
20.000000 316.170061
20.200000 -52.130862
20.400000 -73.383203
20.600000 -15.773697
20.800000 83.436713
21.000000 -64.962741
21.200000 -19.300269
21.400000 -14.699143
21.600000 -4.983501
21.800000 7.424524
22.000000 -5.545500
22.200000 -8.431130
22.400000 -6.860340
22.600000 -12.169102
22.800000 12.515041
23.000000 -15.576157
23.200000 -15.562454
23.400000 -16.945337
23.600000 -33.394637
23.800000 13.672144
24.000000 -21.045051
24.200000 -17.775244
24.400000 -14.409556
24.600000 -15.258056
24.800000 13.594917
25.000000 -12.095344
25.200000 -10.461144
25.400000 -9.331027
25.600000 -7.795263
25.800000 5.949541
26.000000 -4.162874


==> matlabPlots/constraints/xi_dot_star_scaled_scope_3.txt <==
0.000000 0.000000
0.200000 -134.792100
0.400000 -15.265127
0.600000 -110.508818
0.800000 -0.000000
1.000000 -0.000000
1.200000 -18.026586
1.400000 23.145315
1.600000 14.951864
1.800000 -8.398421
2.000000 -1.866790
2.200000 -2.766595
2.400000 13.237165
2.600000 4.761052
2.800000 126.589286
3.000000 163.527440
3.200000 -137.358400
3.400000 94.197838
3.600000 -159.516900
3.800000 5.625261
4.000000 -119.683600
4.200000 -106.090000
4.400000 -112.784400
4.600000 -106.490652
4.800000 -110.007057
5.000000 -61.046728
5.200000 -13.975456
5.400000 2.780482
5.600000 -44.720906
5.800000 100.267778
6.000000 -24.567121
6.200000 0.000000
6.400000 0.000000
6.600000 9.312638
6.800000 -35.852264
7.000000 -35.120777
7.200000 138.397758
7.400000 -8.350952
7.600000 27.210066
7.800000 121.129975
8.000000 -42.740391
8.200000 0.000000
8.400000 -0.000000
8.600000 0.000000
8.800000 -0.000000
9.000000 -0.000000
9.200000 -0.000000
9.400000 -0.000000
9.600000 -0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 -10.341630
10.400000 -60.084333
10.600000 55.557646
10.800000 -55.133453
11.000000 -63.120662
11.200000 -81.360400
11.400000 -109.411600
11.600000 0.116241
11.800000 -132.710400
12.000000 -95.018154
12.200000 -88.526040
12.400000 -16.330471
12.600000 22.649665
12.800000 -12.659063
13.000000 -10.362505
13.200000 -9.500696
13.400000 6.508742
13.600000 -13.806470
13.800000 28.264665
14.000000 24.045160
14.200000 13.445399
14.400000 72.437923
14.600000 -155.940803
14.800000 62.458258
15.000000 19.051368
15.200000 32.908618
15.400000 41.346615
15.600000 -29.006556
15.800000 28.084261
16.000000 22.389653
16.200000 17.504164
16.400000 14.257966
16.600000 10.632905
16.800000 -6.879093
17.000000 3.506529
17.200000 -0.014795
17.400000 -5.676004
17.600000 -0.985461
17.800000 -29.973395
18.000000 47.976704
18.200000 8.270853
18.400000 -6.585979
18.600000 -1.227041
18.800000 -1.323484
19.000000 -1.245333
19.200000 -2.217731
19.400000 -2.176301
19.600000 173.700155
19.800000 -161.290000
20.000000 79.693587
20.200000 381.708714
20.400000 183.839574
20.600000 -48.616657
20.800000 119.595163
21.000000 -146.894400
21.200000 -116.208400
21.400000 -96.432400
21.600000 -90.250000
21.800000 84.734113
22.000000 -87.235600
22.200000 -75.295494
22.400000 -69.805348
22.600000 -59.495229
22.800000 17.476578
23.000000 -70.429450
23.200000 -85.219121
23.400000 -65.065242
23.600000 -8.913535
23.800000 74.561491
24.000000 47.214798
24.200000 31.923247
24.400000 43.492154
24.600000 14.731893
24.800000 -15.774168
25.000000 12.369541
25.200000 12.995094
25.400000 7.145418
25.600000 5.140248
25.800000 -32.312679
26.000000 10.596663


==> matlabPlots/constraints/xi_dot_star_scaled_scope_4.txt <==
0.000000 0.000000
0.200000 384.807563
0.400000 -37.712693
0.600000 62.410000
0.800000 29.217147
1.000000 -27.032227
1.200000 0.000000
1.400000 -0.000000
1.600000 0.000000
1.800000 -0.000000
2.000000 -0.000000
2.200000 -25.968470
2.400000 5.081685
2.600000 -6.148373
2.800000 -64.963600
3.000000 -78.499600
3.200000 95.016534
3.400000 -112.784400
3.600000 197.826111
3.800000 -142.802500
4.000000 171.768308
4.200000 -144.000000
4.400000 117.390825
4.600000 31.642153
4.800000 19.185645
5.000000 82.195993
5.200000 -0.000000
5.400000 77.034922
5.600000 -47.529774
5.800000 -0.000000
6.000000 -0.000000
6.200000 -0.000000
6.400000 28.533995
6.600000 -11.315941
6.800000 0.824534
7.000000 -0.000000
7.200000 0.000000
7.400000 -81.360400
7.600000 -127.012900
7.800000 -30.834127
8.000000 -161.290000
8.200000 -51.054851
8.400000 -55.946913
8.600000 74.756234
8.800000 -65.277797
9.000000 -57.123072
9.200000 -47.721154
9.400000 -43.746203
9.600000 36.580778
9.800000 -23.277597
10.000000 -16.903376
10.200000 -21.919080
10.400000 -5.806131
10.600000 9.239637
10.800000 -5.461654
11.000000 7.025032
11.200000 13.704419
11.400000 30.419753
11.600000 68.786566
11.800000 83.395362
12.000000 5.104732
12.200000 59.441883
12.400000 -6.497028
12.600000 3.082248
12.800000 -0.105530
13.000000 -0.000000
13.200000 -0.000000
13.400000 -11.935934
13.600000 5.399858
13.800000 -14.033294
14.000000 -8.227492
14.200000 -15.683542
14.400000 -14.978314
14.600000 20.835979
14.800000 -15.231735
15.000000 -24.288102
15.200000 -14.217267
15.400000 -13.972790
15.600000 11.422375
15.800000 -11.726278
16.000000 -12.531971
16.200000 -8.836791
16.400000 -2.379993
16.600000 -3.257145
16.800000 5.380504
17.000000 -0.542919
17.200000 2.379318
17.400000 -0.000000
17.600000 0.000000
17.800000 -0.000000
18.000000 -6.018280
18.200000 23.622924
18.400000 -6.288178
18.600000 -4.511654
18.800000 4.297345
19.000000 2.852411
19.200000 -1.281822
19.400000 -1.411041
19.600000 0.000000
19.800000 -56.955743
20.000000 -87.235600
20.200000 -112.784400
20.400000 -111.549045
20.600000 -39.537006
20.800000 -31.053113
21.000000 25.372556
21.200000 37.638675
21.400000 55.289409
21.600000 62.986139
21.800000 -64.000703
22.000000 63.541910
22.200000 65.795828
22.400000 67.969262
22.600000 60.947975
22.800000 -24.171039
23.000000 78.982704
23.200000 79.285746
23.400000 58.426305
23.600000 20.775257
23.800000 -56.735122
24.000000 -61.392922
24.200000 -61.923484
24.400000 -27.979283
24.600000 -25.148295
24.800000 33.793186
25.000000 -30.149978
25.200000 -31.201512
25.400000 -22.487620
25.600000 -18.127559
25.800000 47.185285
26.000000 -20.903914


==> matlabPlots/constraints/xi_dot_star_scaled_scope_5.txt <==
0.000000 0.000000
0.200000 -158.760000
0.400000 -1.052787
0.600000 -0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 46.502552
1.400000 1.969185
1.600000 69.861480
1.800000 -84.705513
2.000000 -64.422058
2.200000 82.412876
2.400000 -145.468918
2.600000 -161.290000
2.800000 -161.290000
3.000000 -161.290000
3.200000 -71.763717
3.400000 -161.290000
3.600000 -0.000000
3.800000 -161.290000
4.000000 71.678895
4.200000 -114.213389
4.400000 -88.268611
4.600000 -35.890279
4.800000 -45.862106
5.000000 -0.000000
5.200000 70.448677
5.400000 -76.543546
5.600000 0.000000
5.800000 34.861792
6.000000 -8.064119
6.200000 161.290000
6.400000 -0.000000
6.600000 -109.045294
6.800000 13.233457
7.000000 -77.420076
7.200000 0.000000
7.400000 -0.000000
7.600000 -0.000000
7.800000 19.332046
8.000000 -26.078399
8.200000 23.885174
8.400000 27.235621
8.600000 -40.031038
8.800000 39.332799
9.000000 38.267177
9.200000 49.527868
9.400000 42.043956
9.600000 -22.087821
9.800000 25.277318
10.000000 33.835866
10.200000 59.281131
10.400000 102.006898
10.600000 -100.492394
10.800000 97.319775
11.000000 33.688971
11.200000 22.445540
11.400000 -2.455551
11.600000 -22.548216
11.800000 8.169136
12.000000 40.300229
12.200000 -12.910596
12.400000 28.668042
12.600000 -27.829678
12.800000 32.424204
13.000000 26.487074
13.200000 22.756366
13.400000 29.939659
13.600000 -34.163329
13.800000 44.047656
14.000000 36.686724
14.200000 34.460925
14.400000 75.716780
14.600000 -154.326952
14.800000 69.490005
15.000000 6.932131
15.200000 34.598604
15.400000 48.977258
15.600000 -39.243141
15.800000 33.892023
16.000000 29.762950
16.200000 22.127563
16.400000 13.546144
16.600000 10.695042
16.800000 -9.410004
17.000000 3.515694
17.200000 -1.574966
17.400000 -4.391749
17.600000 0.000000
17.800000 -58.816960
18.000000 53.106802
18.200000 -3.876588
18.400000 0.875537
18.600000 -1.617041
18.800000 0.130145
19.000000 -2.493705
19.200000 0.000000
19.400000 -0.100093
19.600000 0.000000
19.800000 -161.290000
20.000000 73.260949
20.200000 255.047864
20.400000 -12.016440
20.600000 -29.156641
20.800000 45.171173
21.000000 -10.520097
21.200000 -9.619459
21.400000 2.017357
21.600000 0.995436
21.800000 -7.915610
22.000000 6.109358
22.200000 9.462823
22.400000 8.385171
22.600000 9.551799
22.800000 -5.082347
23.000000 -1.795961
23.200000 -8.715347
23.400000 -11.875224
23.600000 -15.818488
23.800000 27.809496
24.000000 -11.959152
24.200000 2.969402
24.400000 -23.966252
24.600000 -16.629596
24.800000 5.701562
25.000000 -5.939905
25.200000 -4.817596
25.400000 -5.282240
25.600000 -4.697236
25.800000 2.809393
26.000000 -2.631756


==> matlabPlots/constraints/xi_dot_star_scaled_scope_6.txt <==
0.000000 0.000000
0.200000 -3.682507
0.400000 18.327026
0.600000 -158.256400
0.800000 -102.880932
1.000000 66.117355
1.200000 -33.637549
1.400000 -76.154181
1.600000 26.396780
1.800000 -22.920982
2.000000 -18.842974
2.200000 13.159230
2.400000 -8.255758
2.600000 19.374864
2.800000 -106.816415
3.000000 -141.372100
3.200000 280.877219
3.400000 -158.760000
3.600000 125.619446
3.800000 -155.251600
4.000000 150.489790
4.200000 132.592323
4.400000 -109.411600
4.600000 178.263308
4.800000 -75.848310
5.000000 -21.344355
5.200000 34.702037
5.400000 -161.290000
5.600000 -35.494067
5.800000 85.080580
6.000000 -23.391217
6.200000 206.129349
6.400000 -161.290000
6.600000 69.312580
6.800000 -36.959369
7.000000 -32.828636
7.200000 -71.907255
7.400000 226.102584
7.600000 191.172876
7.800000 13.241939
8.000000 -43.537457
8.200000 -3.528771
8.400000 35.664817
8.600000 -64.963600
8.800000 71.836422
9.000000 59.774695
9.200000 60.103692
9.400000 70.906093
9.600000 -64.963600
9.800000 42.384598
10.000000 9.836993
10.200000 -56.486045
10.400000 -63.036252
10.600000 56.422835
10.800000 -25.660582
11.000000 -64.963600
11.200000 -78.499600
11.400000 -109.411600
11.600000 -3.082529
11.800000 -123.683943
12.000000 -83.021705
12.200000 2.186535
12.400000 -45.942694
12.600000 32.349269
12.800000 -36.944020
13.000000 -33.815871
13.200000 -28.277545
13.400000 -35.678572
13.600000 44.249556
13.800000 -46.571204
14.000000 -42.595640
14.200000 -29.848890
14.400000 -87.261809
14.600000 171.925710
14.800000 -53.956024
15.000000 -36.589008
15.200000 -39.072445
15.400000 -46.960600
15.600000 35.313243
15.800000 -32.094857
16.000000 -25.272086
16.200000 -23.258887
16.400000 -21.071988
16.600000 -16.683928
16.800000 9.977020
17.000000 -9.946915
17.200000 -8.086563
17.400000 5.530177
17.600000 -3.802560
17.800000 56.094712
18.000000 -40.499290
18.200000 -39.373178
18.400000 5.115874
18.600000 0.682068
18.800000 2.415487
19.000000 -1.654284
19.200000 0.807462
19.400000 -0.098333
19.600000 161.290000
19.800000 -161.290000
20.000000 287.239112
20.200000 137.974206
20.400000 295.576728
20.600000 -0.626704
20.800000 240.307823
21.000000 -151.044100
21.200000 -109.411600
21.400000 -93.315600
21.600000 -87.235600
21.800000 83.422857
22.000000 -87.235600
22.200000 -90.250000
22.400000 -96.432400
22.600000 -83.408152
22.800000 39.911548
23.000000 -79.965954
23.200000 -103.550177
23.400000 -60.966993
23.600000 -4.895369
23.800000 62.365484
24.000000 51.670021
24.200000 41.546933
24.400000 0.352117
24.600000 14.006254
24.800000 -13.613403
25.000000 15.763911
25.200000 12.251912
25.400000 7.595883
25.600000 3.757467
25.800000 -32.220102
26.000000 10.428343


==> matlabPlots/constraints/xi_dot_star_scope_1.txt <==
0.000000 0.000000
0.200000 -4669.448075
0.400000 -6846.493100
0.600000 8778.835251
0.800000 2867.792348
1.000000 1909.099013
1.200000 5472.037794
1.400000 5727.203842
1.600000 -6241.000000
1.800000 3360.257949
2.000000 0.000000
2.200000 -0.000000
2.400000 -0.000000
2.600000 4104.756982
2.800000 5121.632866
3.000000 -5841.510140
3.200000 -9331.560000
3.400000 11979.383392
3.600000 -11377.234653
3.800000 20922.793135
4.000000 -14378.522586
4.200000 5762.007692
4.400000 -3983.190937
4.600000 23831.005897
4.800000 1334.194077
5.000000 1843.283297
5.200000 4354.526529
5.400000 -6496.360000
5.600000 -6756.840000
5.800000 -3114.674539
6.000000 -2003.119501
6.200000 -5675.968571
6.400000 791.177560
6.600000 -3024.831028
6.800000 7769.371646
7.000000 6241.000000
7.200000 -2039.753328
7.400000 -8427.240000
7.600000 -13479.210000
7.800000 -1422.445366
8.000000 -16129.000000
8.200000 -16129.000000
8.400000 -12106.187622
8.600000 5651.777142
8.800000 -4060.530029
9.000000 -2506.521789
9.200000 -2783.495949
9.400000 -1722.295590
9.600000 1286.066641
9.800000 -1252.944092
10.000000 -2042.663207
10.200000 -1202.027510
10.400000 -3901.693515
10.600000 5840.977536
10.800000 -6910.208341
11.000000 -3124.562130
11.200000 3484.461042
11.400000 3255.632394
11.600000 6539.985322
11.800000 -2123.527205
12.000000 3823.702313
12.200000 -3031.215122
12.400000 114.602200
12.600000 256.809450
12.800000 -478.633668
13.000000 -0.000000
13.200000 -0.000000
13.400000 -907.019314
13.600000 -285.752411
13.800000 -287.554566
14.000000 -489.775771
14.200000 70.757256
14.400000 -308.829208
14.600000 -447.760460
14.800000 -2473.557802
15.000000 1131.726102
15.200000 -846.159667
15.400000 616.643618
15.600000 -617.282681
15.800000 611.544727
16.000000 586.013844
16.200000 578.020788
16.400000 441.815051
16.600000 466.336897
16.800000 231.283200
17.000000 290.324977
17.200000 215.358399
17.400000 -20.191555
17.600000 47.714537
17.800000 -5800.594328
18.000000 730.545623
18.200000 1566.407164
18.400000 -142.522188
18.600000 -64.312082
18.800000 178.260764
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 3409.747835
19.800000 -7022.440000
20.000000 -5281.074636
20.200000 -11968.360000
20.400000 -13479.210000
20.600000 -1393.752430
20.800000 -5780.142424
21.000000 3234.885252
21.200000 3690.159457
21.400000 4708.093967
21.600000 6183.855677
21.800000 -5634.626000
22.000000 6106.533048
22.200000 6100.519959
22.400000 6133.790695
22.600000 5442.225684
22.800000 -1194.222479
23.000000 6482.927953
23.200000 8760.858604
23.400000 6703.642637
23.600000 1842.839450
23.800000 -5719.819244
24.000000 -7911.865662
24.200000 -6751.984442
24.400000 -4944.465201
24.600000 -4108.113905
24.800000 4163.452689
25.000000 -4060.671799
25.200000 -3556.617576
25.400000 -2842.734110
25.600000 -2151.095747
25.800000 4976.988784
26.000000 -2221.866734


==> matlabPlots/constraints/xi_dot_star_scope_2.txt <==
0.000000 0.000000
0.200000 14868.047414
0.400000 -2054.049546
0.600000 9086.695727
0.800000 2920.643293
1.000000 -2305.421434
1.200000 -14.285825
1.400000 -1485.232555
1.600000 -0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 -0.000000
2.600000 0.000000
2.800000 -0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 -0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 -0.000000
4.600000 -0.000000
4.800000 -0.000000
5.000000 -0.000000
5.200000 12994.912005
5.400000 -16129.000000
5.600000 -431.408351
5.800000 13336.799456
6.000000 -2264.331118
6.200000 12209.101814
6.400000 8840.408349
6.600000 1720.726181
6.800000 226.223066
7.000000 0.000000
7.200000 8234.889414
7.400000 -346.723608
7.600000 -2117.794511
7.800000 0.000000
8.000000 0.000000
8.200000 81.621713
8.400000 7159.635239
8.600000 -2170.036472
8.800000 2455.914950
9.000000 982.390780
9.200000 10.086751
9.400000 615.368223
9.600000 -311.688600
9.800000 2485.284349
10.000000 5628.819529
10.200000 8221.485187
10.400000 11189.124707
10.600000 -6152.519398
10.800000 4082.493971
11.000000 2066.741079
11.200000 3187.256937
11.400000 3043.990115
11.600000 -5074.975101
11.800000 6782.120326
12.000000 3389.764835
12.200000 5456.635263
12.400000 1093.103729
12.600000 -3140.493928
12.800000 1885.553152
13.000000 1154.693387
13.200000 760.657469
13.400000 89.031634
13.600000 1252.066304
13.800000 -1742.116050
14.000000 -1138.002604
14.200000 -1177.460862
14.400000 -7064.084428
14.600000 14392.634111
14.800000 -1543.094621
15.000000 -1034.380469
15.200000 -1025.285018
15.400000 -3098.998976
15.600000 3094.095935
15.800000 -2456.940966
16.000000 -2349.738535
16.200000 -2130.185290
16.400000 -1839.710057
16.600000 -1675.569703
16.800000 798.657510
17.000000 -1089.009643
17.200000 -709.026309
17.400000 -265.873856
17.600000 -419.830913
17.800000 3919.946005
18.000000 -5696.123858
18.200000 -1769.929327
18.400000 -0.000000
18.600000 0.000000
18.800000 -0.000000
19.000000 -145.720169
19.200000 -271.637249
19.400000 -122.528227
19.600000 11845.139334
19.800000 -16129.000000
20.000000 31617.006125
20.200000 -5213.086171
20.400000 -7338.320290
20.600000 -1577.369689
20.800000 8343.671326
21.000000 -6496.274111
21.200000 -1930.026887
21.400000 -1469.914328
21.600000 -498.350076
21.800000 742.452441
22.000000 -554.549967
22.200000 -843.113009
22.400000 -686.033990
22.600000 -1216.910158
22.800000 1251.504147
23.000000 -1557.615705
23.200000 -1556.245379
23.400000 -1694.533696
23.600000 -3339.463673
23.800000 1367.214358
24.000000 -2104.505128
24.200000 -1777.524449
24.400000 -1440.955648
24.600000 -1525.805579
24.800000 1359.491697
25.000000 -1209.534391
25.200000 -1046.114361
25.400000 -933.102656
25.600000 -779.526326
25.800000 594.954110
26.000000 -416.287379


==> matlabPlots/constraints/xi_dot_star_scope_3.txt <==
0.000000 0.000000
0.200000 -13479.210000
0.400000 -1526.512684
0.600000 -11050.881768
0.800000 -0.000000
1.000000 -0.000000
1.200000 -1802.658572
1.400000 2314.531455
1.600000 1495.186447
1.800000 -839.842109
2.000000 -186.679028
2.200000 -276.659549
2.400000 1323.716504
2.600000 476.105248
2.800000 12658.928626
3.000000 16352.743993
3.200000 -13735.840000
3.400000 9419.783832
3.600000 -15951.690000
3.800000 562.526065
4.000000 -11968.360000
4.200000 -10609.000000
4.400000 -11278.440000
4.600000 -10649.065219
4.800000 -11000.705666
5.000000 -6104.672837
5.200000 -1397.545558
5.400000 278.048200
5.600000 -4472.090557
5.800000 10026.777803
6.000000 -2456.712075
6.200000 0.000000
6.400000 0.000000
6.600000 931.263783
6.800000 -3585.226438
7.000000 -3512.077654
7.200000 13839.775778
7.400000 -835.095171
7.600000 2721.006552
7.800000 12112.997480
8.000000 -4274.039096
8.200000 0.000000
8.400000 -0.000000
8.600000 0.000000
8.800000 -0.000000
9.000000 -0.000000
9.200000 -0.000000
9.400000 -0.000000
9.600000 -0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 -1034.163007
10.400000 -6008.433324
10.600000 5555.764569
10.800000 -5513.345280
11.000000 -6312.066156
11.200000 -8136.040000
11.400000 -10941.160000
11.600000 11.624117
11.800000 -13271.040000
12.000000 -9501.815383
12.200000 -8852.603953
12.400000 -1633.047081
12.600000 2264.966528
12.800000 -1265.906313
13.000000 -1036.250492
13.200000 -950.069583
13.400000 650.874234
13.600000 -1380.647045
13.800000 2826.466497
14.000000 2404.515999
14.200000 1344.539854
14.400000 7243.792306
14.600000 -15594.080274
14.800000 6245.825789
15.000000 1905.136794
15.200000 3290.861812
15.400000 4134.661485
15.600000 -2900.655560
15.800000 2808.426139
16.000000 2238.965274
16.200000 1750.416437
16.400000 1425.796648
16.600000 1063.290532
16.800000 -687.909277
17.000000 350.652897
17.200000 -1.479503
17.400000 -567.600416
17.600000 -98.546064
17.800000 -2997.339517
18.000000 4797.670353
18.200000 827.085261
18.400000 -658.597856
18.600000 -122.704148
18.800000 -132.348440
19.000000 -124.533297
19.200000 -221.773057
19.400000 -217.630064
19.600000 17370.015503
19.800000 -16129.000000
20.000000 7969.358683
20.200000 45170.871446
20.400000 18383.957425
20.600000 -4861.665722
20.800000 11959.516266
21.000000 -14689.440000
21.200000 -11620.840000
21.400000 -9643.240000
21.600000 -9025.000000
21.800000 8473.411303
22.000000 -8723.560000
22.200000 -7529.549402
22.400000 -6980.534806
22.600000 -5949.522874
22.800000 1747.657792
23.000000 -7042.945042
23.200000 -8521.912137
23.400000 -6506.524211
23.600000 -891.353499
23.800000 7456.149121
24.000000 4721.479838
24.200000 3192.324717
24.400000 4349.215412
24.600000 1473.189289
24.800000 -1577.416759
25.000000 1236.954089
25.200000 1299.509387
25.400000 714.541808
25.600000 514.024762
25.800000 -3231.267931
26.000000 1059.666284


==> matlabPlots/constraints/xi_dot_star_scope_4.txt <==
0.000000 0.000000
0.200000 38480.756322
0.400000 -3771.269319
0.600000 6241.000000
0.800000 2921.714699
1.000000 -2703.222652
1.200000 0.000000
1.400000 -0.000000
1.600000 0.000000
1.800000 -0.000000
2.000000 -0.000000
2.200000 -2596.847046
2.400000 508.168539
2.600000 -614.837269
2.800000 -6496.360000
3.000000 -7849.960000
3.200000 9501.653374
3.400000 -11278.440000
3.600000 19782.611129
3.800000 -14280.250000
4.000000 17176.830815
4.200000 -14400.000000
4.400000 11739.082515
4.600000 3164.215320
4.800000 1918.564477
5.000000 8219.599335
5.200000 -0.000000
5.400000 7703.492210
5.600000 -4752.977448
5.800000 -0.000000
6.000000 -0.000000
6.200000 -0.000000
6.400000 2853.399504
6.600000 -1131.594086
6.800000 82.453354
7.000000 -0.000000
7.200000 0.000000
7.400000 -8136.040000
7.600000 -12701.290000
7.800000 -3083.412699
8.000000 -16129.000000
8.200000 -5105.485097
8.400000 -5594.691337
8.600000 7475.623432
8.800000 -6527.779706
9.000000 -5712.307158
9.200000 -4772.115416
9.400000 -4374.620290
9.600000 3658.077792
9.800000 -2327.759660
10.000000 -1690.337596
10.200000 -2191.908042
10.400000 -580.613100
10.600000 923.963731
10.800000 -546.165426
11.000000 702.503173
11.200000 1370.441937
11.400000 3041.975292
11.600000 6878.656646
11.800000 8339.536200
12.000000 510.473174
12.200000 5944.188276
12.400000 -649.702826
12.600000 308.224780
12.800000 -10.553029
13.000000 -0.000000
13.200000 -0.000000
13.400000 -1193.593418
13.600000 539.985837
13.800000 -1403.329407
14.000000 -822.749222
14.200000 -1568.354200
14.400000 -1497.831373
14.600000 2083.597935
14.800000 -1523.173463
15.000000 -2428.810230
15.200000 -1421.726734
15.400000 -1397.278974
15.600000 1142.237539
15.800000 -1172.627802
16.000000 -1253.197050
16.200000 -883.679086
16.400000 -237.999294
16.600000 -325.714530
16.800000 538.050445
17.000000 -54.291902
17.200000 237.931846
17.400000 -0.000000
17.600000 0.000000
17.800000 -0.000000
18.000000 -601.827997
18.200000 2362.292439
18.400000 -628.817828
18.600000 -451.165388
18.800000 429.734451
19.000000 285.241078
19.200000 -128.182182
19.400000 -141.104104
19.600000 0.000000
19.800000 -5695.574339
20.000000 -8723.560000
20.200000 -11278.440000
20.400000 -11154.904471
20.600000 -3953.700646
20.800000 -3105.311295
21.000000 2537.255580
21.200000 3763.867493
21.400000 5528.940901
21.600000 6298.613919
21.800000 -6400.070281
22.000000 6354.190982
22.200000 6579.582809
22.400000 6796.926243
22.600000 6094.797531
22.800000 -2417.103924
23.000000 7898.270384
23.200000 7928.574636
23.400000 5842.630464
23.600000 2077.525684
23.800000 -5673.512167
24.000000 -6139.292244
24.200000 -6192.348418
24.400000 -2797.928269
24.600000 -2514.829488
24.800000 3379.318624
25.000000 -3014.997772
25.200000 -3120.151184
25.400000 -2248.762013
25.600000 -1812.755894
25.800000 4718.528513
26.000000 -2090.391412


==> matlabPlots/constraints/xi_dot_star_scope_5.txt <==
0.000000 0.000000
0.200000 -15876.000000
0.400000 -105.278679
0.600000 -0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 4650.255184
1.400000 196.918549
1.600000 6986.147950
1.800000 -8470.551315
2.000000 -6442.205798
2.200000 8241.287616
2.400000 -14546.891761
2.600000 -16129.000000
2.800000 -16129.000000
3.000000 -16129.000000
3.200000 -7176.371719
3.400000 -16129.000000
3.600000 -0.000000
3.800000 -16129.000000
4.000000 7167.889483
4.200000 -11421.338882
4.400000 -8826.861108
4.600000 -3589.027863
4.800000 -4586.210613
5.000000 -0.000000
5.200000 7044.867666
5.400000 -7654.354629
5.600000 0.000000
5.800000 3486.179171
6.000000 -806.411915
6.200000 16129.000000
6.400000 -0.000000
6.600000 -10904.529375
6.800000 1323.345742
7.000000 -7742.007621
7.200000 0.000000
7.400000 -0.000000
7.600000 -0.000000
7.800000 1933.204575
8.000000 -2607.839871
8.200000 2388.517372
8.400000 2723.562133
8.600000 -4003.103849
8.800000 3933.279879
9.000000 3826.717708
9.200000 4952.786820
9.400000 4204.395635
9.600000 -2208.782072
9.800000 2527.731760
10.000000 3383.586647
10.200000 5928.113050
10.400000 10200.689769
10.600000 -10049.239441
10.800000 9731.977518
11.000000 3368.897117
11.200000 2244.553967
11.400000 -245.555063
11.600000 -2254.821634
11.800000 816.913635
12.000000 4030.022902
12.200000 -1291.059568
12.400000 2866.804155
12.600000 -2782.967824
12.800000 3242.420398
13.000000 2648.707392
13.200000 2275.636550
13.400000 2993.965915
13.600000 -3416.332875
13.800000 4404.765625
14.000000 3668.672431
14.200000 3446.092486
14.400000 7571.678042
14.600000 -15432.695159
14.800000 6949.000491
15.000000 693.213126
15.200000 3459.860436
15.400000 4897.725796
15.600000 -3924.314110
15.800000 3389.202301
16.000000 2976.295013
16.200000 2212.756344
16.400000 1354.614426
16.600000 1069.504169
16.800000 -941.000407
17.000000 351.569362
17.200000 -157.496626
17.400000 -439.174887
17.600000 0.000000
17.800000 -5881.695976
18.000000 5310.680220
18.200000 -387.658783
18.400000 87.553735
18.600000 -161.704083
18.800000 13.014523
19.000000 -249.370522
19.200000 0.000000
19.400000 -10.009339
19.600000 0.000000
19.800000 -16129.000000
20.000000 7326.094911
20.200000 25504.786419
20.400000 -1201.643988
20.600000 -2915.664073
20.800000 4517.117250
21.000000 -1052.009731
21.200000 -961.945868
21.400000 201.735678
21.600000 99.543616
21.800000 -791.560976
22.000000 610.935806
22.200000 946.282337
22.400000 838.517144
22.600000 955.179920
22.800000 -508.234717
23.000000 -179.596091
23.200000 -871.534693
23.400000 -1187.522351
23.600000 -1581.848817
23.800000 2780.949632
24.000000 -1195.915162
24.200000 296.940156
24.400000 -2396.625197
24.600000 -1662.959571
24.800000 570.156234
25.000000 -593.990453
25.200000 -481.759637
25.400000 -528.223961
25.600000 -469.723629
25.800000 280.939339
26.000000 -263.175630


==> matlabPlots/constraints/xi_dot_star_scope_6.txt <==
0.000000 0.000000
0.200000 -368.250697
0.400000 1832.702638
0.600000 -15825.640000
0.800000 -10288.093187
1.000000 6611.735517
1.200000 -3363.754879
1.400000 -7615.418124
1.600000 2639.677996
1.800000 -2292.098220
2.000000 -1884.297426
2.200000 1315.923021
2.400000 -825.575824
2.600000 1937.486358
2.800000 -10681.641528
3.000000 -14137.210000
3.200000 28087.721873
3.400000 -15876.000000
3.600000 12561.944607
3.800000 -15525.160000
4.000000 15048.979025
4.200000 13259.232311
4.400000 -10941.160000
4.600000 17826.330779
4.800000 -7584.831033
5.000000 -2134.435455
5.200000 3470.203688
5.400000 -16129.000000
5.600000 -3549.406715
5.800000 8508.058005
6.000000 -2339.121715
6.200000 20612.934921
6.400000 -16129.000000
6.600000 6931.257995
6.800000 -3695.936918
7.000000 -3282.863590
7.200000 -7190.725524
7.400000 22610.258387
7.600000 19117.287625
7.800000 1324.193888
8.000000 -4353.745748
8.200000 -352.877073
8.400000 3566.481684
8.600000 -6496.360000
8.800000 7183.642190
9.000000 5977.469492
9.200000 6010.369222
9.400000 7090.609287
9.600000 -6496.360000
9.800000 4238.459777
10.000000 983.699297
10.200000 -5648.604541
10.400000 -6303.625177
10.600000 5642.283453
10.800000 -2566.058240
11.000000 -6496.360000
11.200000 -7849.960000
11.400000 -10941.160000
11.600000 -308.252876
11.800000 -12368.394286
12.000000 -8302.170543
12.200000 218.653539
12.400000 -4594.269368
12.600000 3234.926881
12.800000 -3694.401962
13.000000 -3381.587126
13.200000 -2827.754548
13.400000 -3567.857224
13.600000 4424.955589
13.800000 -4657.120358
14.000000 -4259.564013
14.200000 -2984.889045
14.400000 -8726.180889
14.600000 17192.571019
14.800000 -5395.602424
15.000000 -3658.900822
15.200000 -3907.244521
15.400000 -4696.059979
15.600000 3531.324278
15.800000 -3209.485659
16.000000 -2527.208649
16.200000 -2325.888718
16.400000 -2107.198848
16.600000 -1668.392819
16.800000 997.701951
17.000000 -994.691508
17.200000 -808.656306
17.400000 553.017680
17.600000 -380.256041
17.800000 5609.471160
18.000000 -4049.928968
18.200000 -3937.317825
18.400000 511.587439
18.600000 68.206801
18.800000 241.548691
19.000000 -165.428421
19.200000 80.746183
19.400000 -9.833332
19.600000 16129.000000
19.800000 -16129.000000
20.000000 28723.911217
20.200000 13797.420595
20.400000 29557.672769
20.600000 -62.670410
20.800000 24030.782324
21.000000 -15104.410000
21.200000 -10941.160000
21.400000 -9331.560000
21.600000 -8723.560000
21.800000 8342.285679
22.000000 -8723.560000
22.200000 -9025.000000
22.400000 -9643.240000
22.600000 -8340.815218
22.800000 3991.154798
23.000000 -7996.595358
23.200000 -10355.017675
23.400000 -6096.699297
23.600000 -489.536888
23.800000 6236.548440
24.000000 5167.002123
24.200000 4154.693262
24.400000 35.211665
24.600000 1400.625435
24.800000 -1361.340283
25.000000 1576.391148
25.200000 1225.191203
25.400000 759.588261
25.600000 375.746669
25.800000 -3222.010186
26.000000 1042.834340


==> matlabPlots/constraints/xi_sqrt_star_scope_1.txt <==
0.000000 59.674115
0.200000 80.495515
0.400000 84.706446
0.600000 91.523559
0.800000 89.566165
1.000000 92.287251
1.200000 95.732262
1.400000 98.477431
1.600000 99.984659
1.800000 100.000000
2.000000 100.000000
2.200000 100.000000
2.400000 100.000000
2.600000 99.622759
2.800000 99.058017
3.000000 94.940853
3.200000 87.566893
3.400000 81.701689
3.600000 78.013906
3.800000 75.765766
4.000000 64.274111
4.200000 62.135389
4.400000 61.048466
4.600000 72.879791
4.800000 89.010334
5.000000 98.676643
5.200000 99.705805
5.400000 98.212257
5.600000 98.892462
5.800000 98.658885
6.000000 97.605308
6.200000 97.420007
6.400000 97.022717
6.600000 97.801476
6.800000 99.328645
7.000000 99.530824
7.200000 99.236636
7.400000 90.789403
7.600000 75.664584
7.800000 51.862554
8.000000 27.871788
8.200000 23.448640
8.400000 33.060921
8.600000 24.598522
8.800000 25.606103
9.000000 25.615689
9.200000 26.265301
9.400000 25.955322
9.600000 26.455073
9.800000 26.428466
10.000000 25.194262
10.200000 25.148335
10.400000 25.336181
10.600000 23.763854
10.800000 22.338579
11.000000 29.283821
11.200000 47.838333
11.400000 64.231738
11.600000 78.291178
11.800000 88.886922
12.000000 95.487561
12.200000 98.964138
12.400000 99.991161
12.600000 99.979138
12.800000 99.964096
13.000000 100.000000
13.200000 100.000000
13.400000 99.714413
13.600000 99.107731
13.800000 98.588002
14.000000 98.332600
14.200000 98.214219
14.400000 98.382481
14.600000 98.164056
14.800000 98.417730
15.000000 98.097979
15.200000 97.748636
15.400000 97.520241
15.600000 97.350129
15.800000 97.243296
16.000000 97.213701
16.200000 97.432609
16.400000 97.915902
16.600000 98.319781
16.800000 98.779803
17.000000 99.271011
17.200000 99.761380
17.400000 99.897981
17.600000 99.645424
17.800000 99.059054
18.000000 99.475722
18.200000 98.752485
18.400000 99.840239
18.600000 99.873143
18.800000 99.936340
19.000000 100.000000
19.200000 100.000000
19.400000 100.000000
19.600000 99.043254
19.800000 96.927256
20.000000 90.097167
20.200000 81.209661
20.400000 77.690865
20.600000 75.918440
20.800000 79.655736
21.000000 72.689732
21.200000 61.470306
21.400000 52.576781
21.600000 49.120669
21.800000 49.388980
22.000000 50.623217
22.200000 53.325227
22.400000 56.215344
22.600000 60.248887
22.800000 66.284482
23.000000 73.285090
23.200000 81.306657
23.400000 86.725416
23.600000 84.711335
23.800000 76.078286
24.000000 61.223994
24.200000 45.864653
24.400000 36.642750
24.600000 34.120099
24.800000 33.552044
25.000000 34.812533
25.200000 36.237789
25.400000 40.721904
25.600000 45.315151
25.800000 49.624033
26.000000 53.987488


==> matlabPlots/constraints/xi_sqrt_star_scope_2.txt <==
0.000000 59.674115
0.200000 17.471913
0.400000 16.145183
0.600000 47.163944
0.800000 46.072588
1.000000 39.548810
1.200000 35.083692
1.400000 20.317440
1.600000 16.000000
1.800000 16.000000
2.000000 16.000000
2.200000 16.000000
2.400000 16.000000
2.600000 16.000000
2.800000 16.000000
3.000000 16.000000
3.200000 16.000000
3.400000 16.000000
3.600000 16.000000
3.800000 16.000000
4.000000 16.000000
4.200000 16.000000
4.400000 16.000000
4.600000 16.000000
4.800000 16.000000
5.000000 16.000000
5.200000 23.735402
5.400000 23.780443
5.600000 23.021462
5.800000 28.389122
6.000000 27.944300
6.200000 28.639542
6.400000 25.776659
6.600000 30.754785
6.800000 18.233453
7.000000 16.000000
7.200000 16.000000
7.400000 31.067440
7.600000 30.939803
7.800000 16.000000
8.000000 16.000000
8.200000 16.038215
8.400000 16.000000
8.600000 16.117680
8.800000 17.112531
9.000000 16.454053
9.200000 16.000000
9.400000 16.000000
9.600000 16.000000
9.800000 17.125398
10.000000 18.450807
10.200000 16.000000
10.400000 16.000000
10.600000 22.314457
10.800000 28.919341
11.000000 21.911946
11.200000 16.000000
11.400000 16.000000
11.600000 18.577096
11.800000 23.287010
12.000000 33.017900
12.200000 23.147916
12.400000 18.577641
12.600000 18.701254
12.800000 19.159646
13.000000 19.957659
13.200000 19.866465
13.400000 20.996760
13.600000 22.900699
13.800000 23.687794
14.000000 24.567745
14.200000 25.231780
14.400000 24.922976
14.600000 28.056431
14.800000 20.905979
15.000000 25.028603
15.200000 26.814967
15.400000 27.227509
15.600000 26.911205
15.800000 27.217209
16.000000 27.627678
16.200000 26.506580
16.400000 25.257185
16.600000 23.904531
16.800000 21.487272
17.000000 19.383554
17.200000 17.432497
17.400000 16.602295
17.600000 16.000000
17.800000 19.149558
18.000000 16.507480
18.200000 16.312551
18.400000 16.000000
18.600000 16.000000
18.800000 16.000000
19.000000 16.015722
19.200000 16.090137
19.400000 16.439880
19.600000 16.000000
19.800000 25.882892
20.000000 37.055948
20.200000 40.229915
20.400000 21.148278
20.600000 17.301126
20.800000 19.242078
21.000000 20.686483
21.200000 18.378714
21.400000 18.128097
21.600000 18.020468
21.800000 17.754462
22.000000 17.741864
22.200000 17.933543
22.400000 18.535060
22.600000 19.252927
22.800000 18.859271
23.000000 17.448953
23.200000 17.263489
23.400000 23.341862
23.600000 20.493232
23.800000 16.000000
24.000000 16.169269
24.200000 16.000000
24.400000 17.087067
24.600000 16.688754
24.800000 16.019107
25.000000 16.000000
25.200000 16.000000
25.400000 16.405487
25.600000 16.336108
25.800000 16.000000
26.000000 16.000000


==> matlabPlots/constraints/xi_sqrt_star_scope_3.txt <==
0.000000 59.674115
0.200000 74.722150
0.400000 53.965884
0.600000 16.000000
0.800000 16.000000
1.000000 16.000000
1.200000 16.000000
1.400000 25.345728
1.600000 25.366513
1.800000 24.582430
2.000000 24.548996
2.200000 24.563844
2.400000 25.115548
2.600000 25.647424
2.800000 33.221147
3.000000 46.288312
3.200000 54.795386
3.400000 66.433103
3.600000 67.193737
3.800000 75.290990
4.000000 82.343899
4.200000 82.917012
4.400000 84.731626
4.600000 74.008638
4.800000 56.311990
5.000000 35.548555
5.200000 18.359743
5.400000 23.471989
5.600000 20.003956
5.800000 16.000000
6.000000 17.438540
6.200000 16.000000
6.400000 16.333166
6.600000 16.000000
6.800000 22.760787
7.000000 25.825535
7.200000 33.791741
7.400000 44.187852
7.600000 68.990320
7.800000 90.046493
8.000000 98.157076
8.200000 100.000000
8.400000 100.000000
8.600000 100.000000
8.800000 100.000000
9.000000 100.000000
9.200000 100.000000
9.400000 100.000000
9.600000 100.000000
9.800000 100.000000
10.000000 100.000000
10.200000 100.000000
10.400000 100.000000
10.600000 98.902042
10.800000 97.183608
11.000000 96.197090
11.200000 92.256232
11.400000 83.450412
11.600000 68.856673
11.800000 51.494996
12.000000 28.075347
12.200000 24.653757
12.400000 24.186242
12.600000 22.651326
12.800000 22.598542
13.000000 22.047648
13.200000 22.180384
13.400000 22.112069
13.600000 24.231605
13.800000 26.020778
14.000000 25.793397
14.200000 24.494829
14.400000 24.415735
14.600000 19.079744
14.800000 26.231483
15.000000 24.419948
15.200000 23.656196
15.400000 24.885394
15.600000 26.364394
15.800000 26.863437
16.000000 26.868344
16.200000 27.685179
16.400000 27.640731
16.600000 26.655286
16.800000 26.560475
17.000000 25.992426
17.200000 25.050715
17.400000 25.065934
17.600000 24.136496
17.800000 25.352337
18.000000 28.403685
18.200000 28.057253
18.400000 26.222594
18.600000 27.092833
18.800000 26.898424
19.000000 25.826015
19.200000 25.249997
19.400000 25.039295
19.600000 19.871349
19.800000 31.763620
20.000000 39.441279
20.200000 55.098078
20.400000 65.585174
20.600000 68.337873
20.800000 70.268453
21.000000 74.711552
21.200000 83.171865
21.400000 89.392956
21.600000 91.356400
21.800000 91.075447
22.000000 90.453493
22.200000 89.105877
22.400000 87.520649
22.600000 84.643195
22.800000 80.268269
23.000000 74.172592
23.200000 65.193996
23.400000 58.707472
23.600000 62.266880
23.800000 72.842795
24.000000 84.808398
24.200000 92.414051
24.400000 96.476875
24.600000 97.462906
24.800000 97.441637
25.000000 97.189648
25.200000 96.549814
25.400000 95.160381
25.600000 93.360270
25.800000 91.301241
26.000000 89.006505


==> matlabPlots/constraints/xi_sqrt_star_scope_4.txt <==
0.000000 59.674115
0.200000 52.445641
0.400000 92.434059
0.600000 100.000000
0.800000 96.711070
1.000000 100.000000
1.200000 100.000000
1.400000 100.000000
1.600000 100.000000
1.800000 100.000000
2.000000 100.000000
2.200000 99.930360
2.400000 99.800679
2.600000 99.335312
2.800000 97.337812
3.000000 93.182369
3.200000 87.841209
3.400000 80.609588
3.600000 79.075585
3.800000 71.086929
4.000000 66.481562
4.200000 61.608299
4.400000 61.590747
4.600000 65.032453
4.800000 89.053016
5.000000 99.428085
5.200000 100.000000
5.400000 100.000000
5.600000 99.642889
5.800000 100.000000
6.000000 100.000000
6.200000 100.000000
6.400000 100.000000
6.600000 100.000000
6.800000 100.000000
7.000000 100.000000
7.200000 100.000000
7.400000 92.965408
7.600000 77.565315
7.800000 52.579247
8.000000 23.788526
8.200000 16.000000
8.400000 19.811391
8.600000 21.299572
8.800000 19.470040
9.000000 20.129418
9.200000 21.985619
9.400000 22.644283
9.600000 21.399923
9.800000 21.768029
10.000000 21.947616
10.200000 22.773236
10.400000 24.955216
10.600000 26.686637
10.800000 29.868714
11.000000 34.098647
11.200000 48.037621
11.400000 62.967620
11.600000 77.980778
11.800000 90.615913
12.000000 97.463156
12.200000 99.219526
12.400000 99.902761
12.600000 99.773248
12.800000 99.898902
13.000000 100.000000
13.200000 100.000000
13.400000 99.994471
13.600000 98.853703
13.800000 98.220539
14.000000 98.127938
14.200000 98.387134
14.400000 98.292897
14.600000 98.878085
14.800000 98.964616
15.000000 98.794689
15.200000 98.511931
15.400000 98.018508
15.600000 97.661060
15.800000 97.524031
16.000000 97.442689
16.200000 97.322099
16.400000 97.750097
16.600000 98.191536
16.800000 98.708574
17.000000 99.192084
17.200000 99.659579
17.400000 100.000000
17.600000 100.000000
17.800000 100.000000
18.000000 97.592265
18.200000 99.216417
18.400000 99.780758
18.600000 98.935036
18.800000 99.322751
19.000000 99.781600
19.200000 99.990386
19.400000 99.997982
19.600000 100.000000
19.800000 96.703301
20.000000 90.613301
20.200000 81.338387
20.400000 77.635803
20.600000 77.265575
20.800000 81.259918
21.000000 73.223620
21.200000 61.540439
21.400000 52.633507
21.600000 49.159980
21.800000 49.534046
22.000000 50.967288
22.200000 53.645593
22.400000 56.483937
22.600000 60.721891
22.800000 66.177046
23.000000 73.039095
23.200000 82.361639
23.400000 86.076709
23.600000 84.122283
23.800000 75.440357
24.000000 61.352025
24.200000 45.927180
24.400000 34.254386
24.600000 32.922446
24.800000 33.922093
25.000000 34.707942
25.200000 36.279977
25.400000 40.539796
25.600000 45.272954
25.800000 49.660146
26.000000 54.031892


==> matlabPlots/constraints/xi_sqrt_star_scope_5.txt <==
0.000000 59.674115
0.200000 64.490251
0.400000 16.000000
0.600000 16.000000
0.800000 16.000000
1.000000 16.000000
1.200000 18.048652
1.400000 16.941691
1.600000 16.000000
1.800000 16.000000
2.000000 18.698953
2.200000 16.000000
2.400000 16.318414
2.600000 23.927479
2.800000 16.000000
3.000000 21.621120
3.200000 16.000000
3.400000 18.403447
3.600000 16.000000
3.800000 16.850448
4.000000 27.544202
4.200000 20.418207
4.400000 27.070014
4.600000 40.240566
4.800000 17.111037
5.000000 16.000000
5.200000 16.000000
5.400000 17.803016
5.600000 16.000000
5.800000 16.000000
6.000000 16.595555
6.200000 22.314457
6.400000 16.000000
6.600000 17.164587
6.800000 18.192627
7.000000 19.474539
7.200000 16.000000
7.400000 16.000000
7.600000 16.000000
7.800000 22.340257
8.000000 30.315099
8.200000 30.288123
8.400000 25.576981
8.600000 23.373147
8.800000 22.826008
9.000000 23.312571
9.200000 21.206104
9.400000 21.242794
9.600000 22.828014
9.800000 22.328914
10.000000 22.347591
10.200000 20.053017
10.400000 16.553825
10.600000 21.194374
10.800000 20.530469
11.000000 21.571489
11.200000 19.825909
11.400000 20.637891
11.600000 19.890881
11.800000 18.741931
12.000000 20.023636
12.200000 19.959200
12.400000 18.562131
12.600000 18.899007
12.800000 18.927710
13.000000 19.225767
13.200000 18.845918
13.400000 19.233029
13.600000 23.140004
13.800000 25.099791
14.000000 24.971486
14.200000 23.426430
14.400000 23.251410
14.600000 18.998936
14.800000 25.869913
15.000000 23.444095
15.200000 22.854061
15.400000 24.211470
15.600000 26.077591
15.800000 26.565332
16.000000 26.195795
16.200000 27.050131
16.400000 26.291016
16.600000 24.292252
16.800000 22.643183
17.000000 20.854930
17.200000 19.009415
17.400000 16.885570
17.600000 16.100655
17.800000 16.000000
18.000000 26.480524
18.200000 19.580631
18.400000 16.895305
18.600000 20.250379
18.800000 19.146951
19.000000 17.168024
19.200000 16.000000
19.400000 16.015816
19.600000 16.000000
19.800000 26.569781
20.000000 34.184074
20.200000 35.000290
20.400000 27.502991
20.600000 17.229335
20.800000 16.000000
21.000000 18.803854
21.200000 18.981929
21.400000 18.673286
21.600000 17.891492
21.800000 17.935694
22.000000 17.859514
22.200000 17.971620
22.400000 17.949208
22.600000 18.353258
22.800000 20.443143
23.000000 20.371471
23.200000 16.000000
23.400000 16.622278
23.600000 16.774027
23.800000 16.341729
24.000000 16.238188
24.200000 21.816566
24.400000 24.231912
24.600000 20.263627
24.800000 16.571920
25.000000 16.411459
25.200000 17.109576
25.400000 17.399423
25.600000 16.680240
25.800000 16.044721
26.000000 16.000000


==> matlabPlots/constraints/xi_sqrt_star_scope_6.txt <==
0.000000 59.674115
0.200000 54.016710
0.400000 55.495777
0.600000 29.104342
0.800000 46.305280
1.000000 37.550618
1.200000 30.148727
1.400000 27.455130
1.600000 23.807834
1.800000 24.261259
2.000000 24.778811
2.200000 24.102343
2.400000 23.520095
2.600000 23.362240
2.800000 24.234147
3.000000 38.057858
3.200000 57.917184
3.400000 64.917080
3.600000 71.102514
3.800000 71.503018
4.000000 81.591083
4.200000 84.947579
4.400000 82.394322
4.600000 74.337844
4.800000 52.167265
5.000000 20.339508
5.200000 17.105656
5.400000 25.964135
5.600000 29.174119
5.800000 27.933201
6.000000 28.943457
6.200000 24.577324
6.400000 27.588266
6.600000 26.488731
6.800000 26.017459
7.000000 25.317694
7.200000 16.000000
7.400000 46.165213
7.600000 70.768728
7.800000 89.406039
8.000000 98.526603
8.200000 98.762820
8.400000 96.885795
8.600000 98.974495
8.800000 98.968702
9.000000 98.811697
9.200000 98.438259
9.400000 98.546991
9.600000 98.799500
9.800000 98.837537
10.000000 99.025931
10.200000 99.482749
10.400000 99.743278
10.600000 99.202274
10.800000 99.074868
11.000000 98.625434
11.200000 92.802432
11.400000 82.708347
11.600000 69.102547
11.800000 50.560873
12.000000 31.462611
12.200000 25.141256
12.400000 21.458499
12.600000 23.468598
12.800000 23.102391
13.000000 22.274992
13.200000 22.996425
13.400000 23.785044
13.600000 24.148806
13.800000 24.770415
14.000000 25.481081
14.200000 26.769153
14.400000 26.314383
14.600000 28.936112
14.800000 21.596227
15.000000 24.460559
15.200000 26.930149
15.400000 27.603833
15.600000 27.126737
15.800000 27.239232
16.000000 28.170056
16.200000 27.442952
16.400000 25.848040
16.600000 26.833609
16.800000 25.888028
17.000000 25.033841
17.200000 23.986992
17.400000 23.398037
17.600000 25.847092
17.800000 24.466977
18.000000 23.308591
18.200000 26.356747
18.400000 23.622571
18.600000 24.566444
18.800000 23.770955
19.000000 24.203317
19.200000 24.682466
19.400000 24.725468
19.600000 16.000000
19.800000 27.200551
20.000000 41.626531
20.200000 57.984125
20.400000 68.733089
20.600000 75.418835
20.800000 62.563771
21.000000 73.900907
21.200000 84.827878
21.400000 90.361746
21.600000 91.991452
21.800000 91.514740
22.000000 90.897088
22.200000 89.427457
22.400000 88.091195
22.600000 85.452224
22.800000 80.773895
23.000000 74.880394
23.200000 65.181639
23.400000 56.322903
23.600000 59.655979
23.800000 71.547273
24.000000 84.239420
24.200000 92.707196
24.400000 96.315596
24.600000 97.341767
24.800000 97.493500
25.000000 97.144380
25.200000 96.726221
25.400000 95.274171
25.600000 93.398339
25.800000 91.307724
26.000000 89.044910


==> matlabPlots/constraints/xi_star_scope_1.txt <==
0.000000 3561.000000
0.200000 6479.527956
0.400000 7175.182073
0.600000 8376.561837
0.800000 8022.097984
1.000000 8516.936671
1.200000 9164.666011
1.400000 9697.804444
1.600000 9996.931982
1.800000 10000.000000
2.000000 10000.000000
2.200000 10000.000000
2.400000 10000.000000
2.600000 9924.694012
2.800000 9812.490766
3.000000 9013.765587
3.200000 7667.960707
3.400000 6675.165966
3.600000 6086.169532
3.800000 5740.451318
4.000000 4131.161330
4.200000 3860.806567
4.400000 3726.915163
4.600000 5311.463924
4.800000 7922.839581
5.000000 9737.079816
5.200000 9941.247486
5.400000 9645.647344
5.600000 9779.719073
5.800000 9733.575557
6.000000 9526.796226
6.200000 9490.657789
6.400000 9413.407569
6.600000 9565.128794
6.800000 9866.179728
7.000000 9906.385000
7.200000 9847.909950
7.400000 8242.715626
7.600000 5725.129258
7.800000 2689.724520
8.000000 776.836587
8.200000 549.838704
8.400000 1093.024465
8.600000 605.087263
8.800000 655.672533
9.000000 656.163512
9.200000 689.866058
9.400000 673.678758
9.600000 699.870886
9.800000 698.463796
10.000000 634.750862
10.200000 632.438742
10.400000 641.922088
10.600000 564.720748
10.800000 499.012097
11.000000 857.542188
11.200000 2288.506059
11.400000 4125.716166
11.600000 6129.508527
11.800000 7900.884909
12.000000 9117.874319
12.200000 9793.900688
12.400000 9998.232280
12.600000 9995.827936
12.800000 9992.820495
13.000000 10000.000000
13.200000 10000.000000
13.400000 9942.964119
13.600000 9822.342357
13.800000 9719.594167
14.000000 9669.300222
14.200000 9646.032812
14.400000 9679.112528
14.600000 9636.181879
14.800000 9686.049626
15.000000 9623.213474
15.200000 9554.795854
15.400000 9510.197349
15.600000 9477.047532
15.800000 9456.258610
16.000000 9450.503681
16.200000 9493.113248
16.400000 9587.523859
16.600000 9666.779429
16.800000 9757.449575
17.000000 9854.733688
17.200000 9952.332866
17.400000 9979.606625
17.600000 9929.210493
17.800000 9812.696202
18.000000 9895.419219
18.200000 9752.053315
18.400000 9968.073266
18.600000 9974.644780
18.800000 9987.272140
19.000000 10000.000000
19.200000 10000.000000
19.400000 10000.000000
19.600000 9809.566248
19.800000 9394.892949
20.000000 8117.499458
20.200000 6595.008965
20.400000 6035.870475
20.600000 5763.609605
20.800000 6345.036244
21.000000 5283.797170
21.200000 3778.598556
21.400000 2764.317863
21.600000 2412.840157
21.800000 2439.271389
22.000000 2562.710097
22.200000 2843.579813
22.400000 3160.164914
22.600000 3629.928402
22.800000 4393.632550
23.000000 5370.704447
23.200000 6610.772424
23.400000 7521.297826
23.600000 7176.010345
23.800000 5787.905571
24.000000 3748.377488
24.200000 2103.566401
24.400000 1342.691106
24.600000 1164.181142
24.800000 1125.739671
25.000000 1211.912475
25.200000 1313.177347
25.400000 1658.273454
25.600000 2053.462942
25.800000 2462.544687
26.000000 2914.648862


==> matlabPlots/constraints/xi_star_scope_2.txt <==
0.000000 3561.000000
0.200000 305.267732
0.400000 260.666947
0.600000 2224.437570
0.800000 2122.683321
1.000000 1564.108378
1.200000 1230.865443
1.400000 412.798370
1.600000 256.000000
1.800000 256.000000
2.000000 256.000000
2.200000 256.000000
2.400000 256.000000
2.600000 256.000000
2.800000 256.000000
3.000000 256.000000
3.200000 256.000000
3.400000 256.000000
3.600000 256.000000
3.800000 256.000000
4.000000 256.000000
4.200000 256.000000
4.400000 256.000000
4.600000 256.000000
4.800000 256.000000
5.000000 256.000000
5.200000 563.369294
5.400000 565.509483
5.600000 529.987698
5.800000 805.942239
6.000000 780.883882
6.200000 820.223389
6.400000 664.436126
6.600000 945.856807
6.800000 332.458823
7.000000 256.000000
7.200000 256.000000
7.400000 965.185818
7.600000 957.271391
7.800000 256.000000
8.000000 256.000000
8.200000 257.224326
8.400000 256.000000
8.600000 259.779609
8.800000 292.838724
9.000000 270.735862
9.200000 256.000000
9.400000 256.000000
9.600000 256.000000
9.800000 293.279265
10.000000 340.432293
10.200000 256.000000
10.400000 256.000000
10.600000 497.935000
10.800000 836.328308
11.000000 480.133393
11.200000 256.000000
11.400000 256.000000
11.600000 345.108506
11.800000 542.284812
12.000000 1090.181748
12.200000 535.826031
12.400000 345.128735
12.600000 349.736913
12.800000 367.092027
13.000000 398.308152
13.200000 394.676424
13.400000 440.863947
13.600000 524.442033
13.800000 561.111572
14.000000 603.574072
14.200000 636.642735
14.400000 621.154746
14.600000 787.163319
14.800000 437.059963
15.000000 626.430949
15.200000 719.042473
15.400000 741.337221
15.600000 724.212964
15.800000 740.776473
16.000000 763.288577
16.200000 702.598794
16.400000 637.925392
16.600000 571.426624
16.800000 461.702858
17.000000 375.722175
17.200000 303.891952
17.400000 275.636209
17.600000 256.000000
17.800000 366.705557
18.000000 272.496901
18.200000 266.099318
18.400000 256.000000
18.600000 256.000000
18.800000 256.000000
19.000000 256.503359
19.200000 258.892498
19.400000 270.269664
19.600000 256.000000
19.800000 669.924099
20.000000 1373.143315
20.200000 1618.446026
20.400000 447.249667
20.600000 299.328966
20.800000 370.257582
21.000000 427.930589
21.200000 337.777113
21.400000 328.627899
21.600000 324.737279
21.800000 315.220928
22.000000 314.773743
22.200000 321.611947
22.400000 343.548440
22.600000 370.675181
22.800000 355.672112
23.000000 304.465972
23.200000 298.028039
23.400000 544.842543
23.600000 419.972561
23.800000 256.000000
24.000000 261.445266
24.200000 256.000000
24.400000 291.967875
24.600000 278.514517
24.800000 256.611798
25.000000 256.000000
25.200000 256.000000
25.400000 269.140011
25.600000 266.868419
25.800000 256.000000
26.000000 256.000000


==> matlabPlots/constraints/xi_star_scope_3.txt <==
0.000000 3561.000000
0.200000 5583.399720
0.400000 2912.316638
0.600000 256.000000
0.800000 256.000000
1.000000 256.000000
1.200000 256.000000
1.400000 642.405930
1.600000 643.459982
1.800000 604.295860
2.000000 602.653188
2.200000 603.382426
2.400000 630.790736
2.600000 657.790341
2.800000 1103.644633
3.000000 2142.607801
3.200000 3002.534300
3.400000 4413.357164
3.600000 4514.998349
3.800000 5668.733173
4.000000 6780.517729
4.200000 6875.230860
4.400000 7179.448495
4.600000 5477.278488
4.800000 3171.040243
5.000000 1263.699762
5.200000 337.080151
5.400000 550.934277
5.600000 400.158267
5.800000 256.000000
6.000000 304.102684
6.200000 256.000000
6.400000 266.772302
6.600000 256.000000
6.800000 518.053445
7.000000 666.958271
7.200000 1141.881763
7.400000 1952.566252
7.600000 4759.664189
7.800000 8108.370903
8.000000 9634.811554
8.200000 10000.000000
8.400000 10000.000000
8.600000 10000.000000
8.800000 10000.000000
9.000000 10000.000000
9.200000 10000.000000
9.400000 10000.000000
9.600000 10000.000000
9.800000 10000.000000
10.000000 10000.000000
10.200000 10000.000000
10.400000 10000.000000
10.600000 9781.613917
10.800000 9444.653744
11.000000 9253.880220
11.200000 8511.212298
11.400000 6963.971339
11.600000 4741.241473
11.800000 2651.734659
12.000000 788.225133
12.200000 607.807748
12.400000 584.974292
12.600000 513.082555
12.800000 510.694115
13.000000 486.098797
13.200000 491.969437
13.400000 488.943605
13.600000 587.170702
13.800000 677.080894
14.000000 665.299334
14.200000 599.996625
14.400000 596.128131
14.600000 364.036638
14.800000 688.090695
15.000000 596.333862
15.200000 559.615586
15.400000 619.282855
15.600000 695.081248
15.800000 721.644244
16.000000 721.907898
16.200000 766.469136
16.400000 764.009990
16.600000 710.504277
16.800000 705.458833
17.000000 675.606203
17.200000 627.538300
17.400000 628.301053
17.600000 582.570442
17.800000 642.740997
18.000000 806.769339
18.200000 787.209448
18.400000 687.624411
18.600000 734.021582
18.800000 723.525233
19.000000 666.983027
19.200000 637.562362
19.400000 626.966309
19.600000 394.870504
19.800000 1008.927570
20.000000 1555.614505
20.200000 3035.798220
20.400000 4301.415070
20.600000 4670.064916
20.800000 4937.655526
21.000000 5581.815937
21.200000 6917.559044
21.400000 7991.100641
21.600000 8345.991852
21.800000 8294.736994
22.000000 8181.834367
22.200000 7939.857292
22.400000 7659.863922
22.600000 7164.470418
22.800000 6442.994993
23.000000 5501.573337
23.200000 4250.257164
23.400000 3446.567220
23.600000 3877.164285
23.800000 5306.072829
24.000000 7192.464437
24.200000 8540.356732
24.400000 9307.787464
24.600000 9499.017972
24.800000 9494.872656
25.000000 9445.827707
25.200000 9321.866638
25.400000 9055.498165
25.600000 8716.139976
25.800000 8335.916677
26.000000 7922.157909


==> matlabPlots/constraints/xi_star_scope_4.txt <==
0.000000 3561.000000
0.200000 2750.545213
0.400000 8544.055328
0.600000 10000.000000
0.800000 9353.031006
1.000000 10000.000000
1.200000 10000.000000
1.400000 10000.000000
1.600000 10000.000000
1.800000 10000.000000
2.000000 10000.000000
2.200000 9986.076861
2.400000 9960.175597
2.600000 9867.504148
2.800000 9474.649713
3.000000 8682.953866
3.200000 7716.077936
3.400000 6497.905746
3.600000 6252.948108
3.800000 5053.351518
4.000000 4419.798048
4.200000 3795.582455
4.400000 3793.420135
4.600000 4229.219981
4.800000 7930.439636
5.000000 9885.944073
5.200000 10000.000000
5.400000 10000.000000
5.600000 9928.705338
5.800000 10000.000000
6.000000 10000.000000
6.200000 10000.000000
6.400000 10000.000000
6.600000 10000.000000
6.800000 10000.000000
7.000000 10000.000000
7.200000 10000.000000
7.400000 8642.567087
7.600000 6016.378074
7.800000 2764.577177
8.000000 565.893990
8.200000 256.000000
8.400000 392.491207
8.600000 453.671746
8.800000 379.082453
9.000000 405.193466
9.200000 483.367462
9.400000 512.763575
9.600000 457.956721
9.800000 473.847086
10.000000 481.697864
10.200000 518.620300
10.400000 622.762814
10.600000 712.176568
10.800000 892.140055
11.000000 1162.717741
11.200000 2307.613054
11.400000 3964.921196
11.600000 6081.001815
11.800000 8211.243754
12.000000 9499.066752
12.200000 9844.514395
12.400000 9980.561626
12.600000 9954.701004
12.800000 9979.790524
13.000000 10000.000000
13.200000 10000.000000
13.400000 9998.894321
13.600000 9772.054521
13.800000 9647.274376
14.000000 9629.092279
14.200000 9680.028195
14.400000 9661.493683
14.600000 9776.875732
14.800000 9793.995293
15.000000 9760.390572
15.200000 9704.600456
15.400000 9607.627935
15.600000 9537.682660
15.800000 9510.936642
16.000000 9495.077552
16.200000 9471.590894
16.400000 9555.081471
16.600000 9641.577767
16.800000 9743.382523
17.000000 9839.069520
17.200000 9932.031784
17.400000 10000.000000
17.600000 10000.000000
17.800000 10000.000000
18.000000 9524.250239
18.200000 9843.897439
18.400000 9956.199764
18.600000 9788.141266
18.800000 9865.008851
19.000000 9956.367797
19.200000 9998.077267
19.400000 9999.596311
19.600000 10000.000000
19.800000 9351.528476
20.000000 8210.770329
20.200000 6615.933224
20.400000 6027.317869
20.600000 5969.969102
20.800000 6603.174292
21.000000 5361.698579
21.200000 3787.225666
21.400000 2770.286061
21.600000 2416.703609
21.800000 2453.621699
22.000000 2597.664468
22.200000 2877.849671
22.400000 3190.435144
22.600000 3687.148009
22.800000 4379.401406
23.000000 5334.709365
23.200000 6783.439527
23.400000 7409.199828
23.600000 7076.558523
23.800000 5691.247495
24.000000 3764.071013
24.200000 2109.305847
24.400000 1173.362987
24.600000 1083.887452
24.800000 1150.708418
25.000000 1204.641265
25.200000 1316.236717
25.400000 1643.475076
25.600000 2049.640394
25.800000 2466.130133
26.000000 2919.445384


==> matlabPlots/constraints/xi_star_scope_5.txt <==
0.000000 3561.000000
0.200000 4158.992422
0.400000 256.000000
0.600000 256.000000
0.800000 256.000000
1.000000 256.000000
1.200000 325.753828
1.400000 287.020881
1.600000 256.000000
1.800000 256.000000
2.000000 349.650829
2.200000 256.000000
2.400000 266.290635
2.600000 572.524260
2.800000 256.000000
3.000000 467.472824
3.200000 256.000000
3.400000 338.686875
3.600000 256.000000
3.800000 283.937590
4.000000 758.683048
4.200000 416.903190
4.400000 732.785639
4.600000 1619.303147
4.800000 292.787594
5.000000 256.000000
5.200000 256.000000
5.400000 316.947388
5.600000 256.000000
5.800000 256.000000
6.000000 275.412437
6.200000 497.935000
6.400000 256.000000
6.600000 294.623046
6.800000 330.971668
7.000000 379.257666
7.200000 256.000000
7.400000 256.000000
7.600000 256.000000
7.800000 499.087065
8.000000 919.005231
8.200000 917.370376
8.400000 654.181969
8.600000 546.304005
8.800000 521.026661
9.000000 543.475989
9.200000 449.698846
9.400000 451.256289
9.600000 521.118224
9.800000 498.580402
10.000000 499.414841
10.200000 402.123499
10.400000 274.029109
10.600000 449.201498
10.800000 421.500143
11.000000 465.329132
11.200000 393.066652
11.400000 425.922538
11.600000 395.647141
11.800000 351.259989
12.000000 400.946011
12.200000 398.369677
12.400000 344.552707
12.600000 357.172477
12.800000 358.258224
13.000000 369.630113
13.200000 355.168618
13.400000 369.909414
13.600000 535.459784
13.800000 629.999486
14.000000 623.575108
14.200000 548.797624
14.400000 540.628065
14.600000 360.959580
14.800000 669.252381
15.000000 549.625577
15.200000 522.308094
15.400000 586.195263
15.600000 680.040764
15.800000 705.716868
16.000000 686.219651
16.200000 731.709568
16.400000 691.217509
16.600000 590.113525
16.800000 512.713730
17.000000 434.928095
17.200000 361.357874
17.400000 285.122479
17.600000 259.231102
17.800000 256.000000
18.000000 701.218154
18.200000 383.401103
18.400000 285.451342
18.600000 410.077835
18.800000 366.605739
19.000000 294.741031
19.200000 256.000000
19.400000 256.506352
19.600000 256.000000
19.800000 705.953257
20.000000 1168.550932
20.200000 1225.020268
20.400000 756.414491
20.600000 296.849985
20.800000 256.000000
21.000000 353.584936
21.200000 360.313635
21.400000 348.691600
21.600000 320.105501
21.800000 321.689122
22.000000 318.962235
22.200000 322.979127
22.400000 322.174083
22.600000 336.842080
22.800000 417.922101
23.000000 414.996829
23.200000 256.000000
23.400000 276.300142
23.600000 281.367967
23.800000 267.052120
24.000000 263.678765
24.200000 475.962540
24.400000 587.185562
24.600000 410.614577
24.800000 274.628527
25.000000 269.335972
25.200000 292.737597
25.400000 302.739906
25.600000 278.230414
25.800000 257.433079
26.000000 256.000000


==> matlabPlots/constraints/xi_star_scope_6.txt <==
0.000000 3561.000000
0.200000 2917.804911
0.400000 3079.781318
0.600000 847.062741
0.800000 2144.178948
1.000000 1410.048939
1.200000 908.945751
1.400000 753.784157
1.600000 566.812945
1.800000 588.608690
2.000000 613.989498
2.200000 580.922932
2.400000 553.194881
2.600000 545.794244
2.800000 587.293882
3.000000 1448.400589
3.200000 3354.400246
3.400000 4214.227307
3.600000 5055.567539
3.800000 5112.681574
4.000000 6657.104817
4.200000 7216.091167
4.400000 6788.824244
4.600000 5526.114990
4.800000 2721.423529
5.000000 413.695570
5.200000 292.603457
5.400000 674.136322
5.600000 851.129215
5.800000 780.263714
6.000000 837.723679
6.200000 604.044864
6.400000 761.112401
6.600000 701.652860
6.800000 676.908164
7.000000 640.985638
7.200000 256.000000
7.400000 2131.226850
7.600000 5008.212864
7.800000 7993.439898
8.000000 9707.491516
8.200000 9754.094667
8.400000 9386.857326
8.600000 9795.950751
8.800000 9794.804003
9.000000 9763.751537
9.200000 9690.090881
9.400000 9711.509519
9.600000 9761.341235
9.800000 9768.858683
10.000000 9806.135105
10.200000 9896.817358
10.400000 9948.721453
10.600000 9841.091110
10.800000 9815.829514
11.000000 9726.976233
11.200000 8612.291396
11.400000 6840.670588
11.600000 4775.161952
11.800000 2556.401891
12.000000 989.895919
12.200000 632.082758
12.400000 460.467160
12.600000 550.775085
12.800000 533.720482
13.000000 496.175269
13.200000 528.835564
13.400000 565.728338
13.600000 583.164817
13.800000 613.573467
14.000000 649.285489
14.200000 716.587576
14.400000 692.446760
14.600000 837.298552
14.800000 466.397013
15.000000 598.318925
15.200000 725.232946
15.400000 761.971614
15.600000 735.859881
15.800000 741.975785
16.000000 793.552043
16.200000 753.115609
16.400000 668.121174
16.600000 720.042591
16.800000 670.189996
17.000000 626.693170
17.200000 575.375778
17.400000 547.468123
17.600000 668.072191
17.800000 598.632982
18.000000 543.290423
18.200000 694.678112
18.400000 558.025859
18.600000 603.510155
18.800000 565.058284
19.000000 585.800569
19.200000 609.224149
19.400000 611.348771
19.600000 256.000000
19.800000 739.870000
20.000000 1732.768109
20.200000 3362.158805
20.400000 4724.237461
20.600000 5688.000674
20.800000 3914.225414
21.000000 5461.344046
21.200000 7195.768878
21.400000 8165.245076
21.600000 8462.427288
21.800000 8374.947665
22.000000 8262.280651
22.200000 7997.270092
22.400000 7760.058698
22.600000 7302.082515
22.800000 6524.422036
23.000000 5607.073416
23.200000 4248.646044
23.400000 3172.269347
23.600000 3558.835831
23.800000 5119.012241
24.000000 7096.279911
24.200000 8594.624266
24.400000 9276.694058
24.600000 9475.419696
24.800000 9504.982565
25.000000 9437.030599
25.200000 9355.961922
25.400000 9077.167632
25.600000 8723.249742
25.800000 8337.100540
26.000000 7928.995986

